Hyperprofile-based Computation Offloading for Mobile Edge Networks

In recent studies, researchers have developed various computation offloading frameworks for bringing cloud services closer to the user via edge networks. Specifically, an edge device needs to offload computationally intensive tasks because of energy and processing constraints. These constraints present the challenge of identifying which edge nodes should receive tasks to reduce overall resource consumption. We propose a unique solution to this problem which incorporates elements from Knowledge-Defined Networking (KDN) to make intelligent predictions about offloading costs based on historical data. Each server instance can be represented in a multidimensional feature space where each dimension corresponds to a predicted metric. We compute features for a "hyperprofile" and position nodes based on the predicted costs of offloading a particular task. We then perform a k-Nearest Neighbor (kNN) query within the hyperprofile to select nodes for offloading computation. This paper formalizes our hyperprofile-based solution and explores the viability of using machine learning (ML) techniques to predict metrics useful for computation offloading. We also investigate the effects of using different distance metrics for the queries. Our results show various network metrics can be modeled accurately with regression, and there are circumstances where kNN queries using Euclidean distance as opposed to rectilinear distance is more favorable.

==> Lat3dDataTimeSending.csv <==
Bandwidth,DataSize,TimeSending
250,65536,2.097360031
250,65536,2.097360064
250,65536,2.097420098
250,65536,2.097420131
250,65536,2.097544164
250,65536,2.097668198
250,65536,2.098313231
250,65536,2.097916264
250,65536,2.098164298
250,65536,2.098660331
250,131072,4.194492029
250,131072,4.194492062
250,131072,4.195168096
250,131072,4.194572129
250,131072,4.194696162
250,131072,4.194820196
250,131072,4.194820229
250,131072,4.195068262
250,131072,4.195316296
250,131072,4.195812329
250,262144,8.388796023
250,262144,8.388796056
250,262144,8.38887609
250,262144,8.388876123
250,262144,8.389000156
250,262144,8.38912419
250,262144,8.389124223
250,262144,8.389372256
250,262144,8.38962029
250,262144,8.390116323
250,524288,16.77740401
250,524288,16.77740404
250,524288,16.77742408
250,524288,16.77748411
250,524288,16.77760814
250,524288,16.77773218
250,524288,16.77773221
250,524288,16.77798024
250,524288,16.77822828
250,524288,16.77872431
250,1048576,33.55462002
250,1048576,33.55462005
250,1048576,33.55470009
250,1048576,33.55470012
250,1048576,33.55482415
250,1048576,33.55494819
250,1048576,33.55494822
250,1048576,33.55519625
250,1048576,33.55519629
250,1048576,33.55594032
250,2097152,67.10905203
250,2097152,67.10905206
250,2097152,67.1095841
250,2097152,67.10913213
250,2097152,67.10925616
250,2097152,67.1093802
250,2097152,67.10938023
250,2097152,67.10962826
250,2097152,67.1111143
250,2097152,67.11037233
250,4194304,134.218
250,4194304,134.218
250,4194304,134.218
250,4194304,134.218
250,4194304,134.218
250,4194304,134.218
250,4194304,134.218
250,4194304,134.218
250,4194304,134.219
250,4194304,134.219
250,8388608,268.436
250,8388608,268.436
250,8388608,268.436
250,8388608,268.436
250,8388608,268.436
250,8388608,268.436
250,8388608,268.436
250,8388608,268.436
250,8388608,268.436
250,8388608,268.437
250,16777216,536.871
250,16777216,536.871
250,16777216,536.871
250,16777216,536.871
250,16777216,536.871
250,16777216,536.871
250,16777216,536.871
250,16777216,536.872
250,16777216,536.872
250,16777216,536.872
250,33554432,1073.74
250,33554432,1073.74
250,33554432,1073.74
250,33554432,1073.74
250,33554432,1073.74
250,33554432,1073.74
250,33554432,1073.74
250,33554432,1073.74
250,33554432,1073.74
250,33554432,1073.74
250,67108864,2147.48
250,67108864,2147.48
250,67108864,2147.48
250,67108864,2147.48
250,67108864,2147.48
250,67108864,2147.48
250,67108864,2147.48
250,67108864,2147.48
250,67108864,2147.48
250,67108864,2147.49
500,65536,1.048784031
500,65536,1.048784064
500,65536,1.048844098
500,65536,1.048844131
500,65536,1.048968164
500,65536,1.049092198
500,65536,1.049737231
500,65536,1.049340264
500,65536,1.049588298
500,65536,1.050084331
500,131072,2.097340029
500,131072,2.097340062
500,131072,2.098016096
500,131072,2.097420129
500,131072,2.097544162
500,131072,2.097668196
500,131072,2.097668229
500,131072,2.097916262
500,131072,2.098164296
500,131072,2.098660329
500,262144,4.194492023
500,262144,4.194492056
500,262144,4.19457209
500,262144,4.194572123
500,262144,4.194696156
500,262144,4.19482019
500,262144,4.194820223
500,262144,4.195068256
500,262144,4.19531629
500,262144,4.195812323
500,524288,8.388796011
500,524288,8.388796044
500,524288,8.388816078
500,524288,8.388876111
500,524288,8.389000144
500,524288,8.389124178
500,524288,8.389124211
500,524288,8.389372244
500,524288,8.389620278
500,524288,8.390116311
500,1048576,16.77740399
500,1048576,16.77740402
500,1048576,16.77748405
500,1048576,16.77748409
500,1048576,16.77760812
500,1048576,16.77773215
500,1048576,16.77773219
500,1048576,16.77798022
500,1048576,16.77798025
500,1048576,16.77872429
500,2097152,33.55462
500,2097152,33.55462003
500,2097152,33.55515207
500,2097152,33.5547001
500,2097152,33.55482413
500,2097152,33.55494817
500,2097152,33.5549482
500,2097152,33.55519623
500,2097152,33.55544427
500,2097152,33.5559403
500,4194304,67.10905203
500,4194304,67.10905206
500,4194304,67.10942509
500,4194304,67.10913213
500,4194304,67.10925616
500,4194304,67.10938019
500,4194304,67.10938023
500,4194304,67.10962826
500,4194304,67.10987629
500,4194304,67.11037233
500,8388608,134.218
500,8388608,134.218
500,8388608,134.218
500,8388608,134.218
500,8388608,134.218
500,8388608,134.218
500,8388608,134.218
500,8388608,134.218
500,8388608,134.219
500,8388608,134.219
500,16777216,268.436
500,16777216,268.436
500,16777216,268.436
500,16777216,268.436
500,16777216,268.436
500,16777216,268.436
500,16777216,268.436
500,16777216,268.436
500,16777216,268.437
500,16777216,268.437
500,33554432,536.871
500,33554432,536.871
500,33554432,536.871
500,33554432,536.871
500,33554432,536.871
500,33554432,536.871
500,33554432,536.872
500,33554432,536.872
500,33554432,536.872
500,33554432,536.872
500,67108864,1073.74
500,67108864,1073.74
500,67108864,1073.74
500,67108864,1073.74
500,67108864,1073.74
500,67108864,1073.74
500,67108864,1073.74
500,67108864,1073.74
500,67108864,1073.74
500,67108864,1073.74
750,65536,0.699258658
750,65536,0.699258691
750,65536,0.699318725
750,65536,0.699318758
750,65536,0.699442791
750,65536,0.699566825
750,65536,0.700211858
750,65536,0.699814891
750,65536,0.700062925
750,65536,0.700558958
750,131072,1.398289343
750,131072,1.398289376
750,131072,1.39896541
750,131072,1.398369443
750,131072,1.398493476
750,131072,1.39861751
750,131072,1.398617543
750,131072,1.398865576
750,131072,1.39911361
750,131072,1.399609643
750,262144,2.796390652
750,262144,2.796390685
750,262144,2.796470719
750,262144,2.796470752
750,262144,2.796594785
750,262144,2.796718819
750,262144,2.796718852
750,262144,2.796966885
750,262144,2.797214919
750,262144,2.797710952
750,524288,5.592593331
750,524288,5.592593364
750,524288,5.592613398
750,524288,5.592673431
750,524288,5.592797464
750,524288,5.592921498
750,524288,5.592921531
750,524288,5.593169564
750,524288,5.593417598
750,524288,5.593913631
750,1048576,11.18499869
750,1048576,11.18499872
750,1048576,11.18507876
750,1048576,11.18507879
750,1048576,11.18520282
750,1048576,11.18532686
750,1048576,11.18532689
750,1048576,11.18557492
750,1048576,11.18557496
750,1048576,11.18631899
750,2097152,22.36980935
750,2097152,22.36980938
750,2097152,22.37034141
750,2097152,22.36988945
750,2097152,22.37001348
750,2097152,22.37013751
750,2097152,22.37013755
750,2097152,22.37038558
750,2097152,22.37063361
750,2097152,22.37112965
750,4194304,44.73943066
750,4194304,44.73943069
750,4194304,44.73980372
750,4194304,44.73951076
750,4194304,44.73963479
750,4194304,44.73975882
750,4194304,44.73975886
750,4194304,44.74000689
750,4194304,44.74025492
750,4194304,44.74075096
750,8388608,89.47867334
750,8388608,89.47867337
750,8388608,89.47875341
750,8388608,89.47875344
750,8388608,89.47887747
750,8388608,89.47900151
750,8388608,89.47900154
750,8388608,89.47924957
750,8388608,89.48023961
750,8388608,89.47999364
750,16777216,178.957
750,16777216,178.957
750,16777216,178.957
750,16777216,178.957
750,16777216,178.957
750,16777216,178.957
750,16777216,178.957
750,16777216,178.958
750,16777216,178.958
750,16777216,178.958
750,33554432,357.914
750,33554432,357.914
750,33554432,357.914
750,33554432,357.914
750,33554432,357.914
750,33554432,357.914
750,33554432,357.915
750,33554432,357.915
750,33554432,357.915
750,33554432,357.915
750,67108864,715.828
750,67108864,715.828
750,67108864,715.828
750,67108864,715.828
750,67108864,715.828
750,67108864,715.828
750,67108864,715.828
750,67108864,715.829
750,67108864,715.829
750,67108864,715.829
1000,65536,0.52449597
1000,65536,0.524496003
1000,65536,0.524556037
1000,65536,0.52455607
1000,65536,0.524680103
1000,65536,0.524804137
1000,65536,0.52544917
1000,65536,0.525052203
1000,65536,0.525300237
1000,65536,0.52579627
1000,131072,1.048764029
1000,131072,1.048764062
1000,131072,1.049440096
1000,131072,1.048844129
1000,131072,1.048968162
1000,131072,1.049092196
1000,131072,1.049092229
1000,131072,1.049340262
1000,131072,1.049588296
1000,131072,1.050084329
1000,262144,2.097340023
1000,262144,2.097340056
1000,262144,2.09742009
1000,262144,2.097420123
1000,262144,2.097544156
1000,262144,2.09766819
1000,262144,2.097668223
1000,262144,2.097916256
1000,262144,2.09816429
1000,262144,2.098660323
1000,524288,4.194492011
1000,524288,4.194492044
1000,524288,4.194512078
1000,524288,4.194572111
1000,524288,4.194696144
1000,524288,4.194820178
1000,524288,4.194820211
1000,524288,4.195068244
1000,524288,4.195316278
1000,524288,4.195812311
1000,1048576,8.388795986
1000,1048576,8.388796019
1000,1048576,8.388876053
1000,1048576,8.388876086
1000,1048576,8.389000119
1000,1048576,8.389124153
1000,1048576,8.389124186
1000,1048576,8.389372219
1000,1048576,8.389620253
1000,1048576,8.390116286
1000,2097152,16.77740394
1000,2097152,16.77740397
1000,2097152,16.77793601
1000,2097152,16.77748404
1000,2097152,16.77760807
1000,2097152,16.77773211
1000,2097152,16.77773214
1000,2097152,16.77798017
1000,2097152,16.78222021
1000,2097152,16.77872424
1000,4194304,33.55461997
1000,4194304,33.55462
1000,4194304,33.55499303
1000,4194304,33.55470007
1000,4194304,33.5548241
1000,4194304,33.55494813
1000,4194304,33.55494817
1000,4194304,33.5551962
1000,4194304,33.55544423
1000,4194304,33.55594027
1000,8388608,67.10905202
1000,8388608,67.10905205
1000,8388608,67.10913209
1000,8388608,67.10913212
1000,8388608,67.10925615
1000,8388608,67.10938019
1000,8388608,67.10938022
1000,8388608,67.10962825
1000,8388608,67.10987629
1000,8388608,67.11037232
1000,16777216,134.218
1000,16777216,134.218
1000,16777216,134.218
1000,16777216,134.218
1000,16777216,134.218
1000,16777216,134.218
1000,16777216,134.218
1000,16777216,134.218
1000,16777216,134.22
1000,16777216,134.219
1000,33554432,268.436
1000,33554432,268.436
1000,33554432,268.436
1000,33554432,268.436
1000,33554432,268.436
1000,33554432,268.436
1000,33554432,268.436
1000,33554432,268.436
1000,33554432,268.436
1000,33554432,268.437
1000,67108864,536.871
1000,67108864,536.871
1000,67108864,536.871
1000,67108864,536.871
1000,67108864,536.871
1000,67108864,536.871
1000,67108864,536.871
1000,67108864,536.872
1000,67108864,536.873
1000,67108864,536.872
2000,65536,0.26235197
2000,65536,0.262352003
2000,65536,0.262412037
2000,65536,0.26241207
2000,65536,0.262536103
2000,65536,0.262660137
2000,65536,0.26330517
2000,65536,0.262908203
2000,65536,0.263156237
2000,65536,0.26365227
2000,131072,0.524475906
2000,131072,0.524475939
2000,131072,0.525151973
2000,131072,0.524556006
2000,131072,0.524680039
2000,131072,0.524804073
2000,131072,0.524804106
2000,131072,0.525052139
2000,131072,0.525300173
2000,131072,0.525796206
2000,262144,1.048764023
2000,262144,1.048764056
2000,262144,1.04884409
2000,262144,1.048844123
2000,262144,1.048968156
2000,262144,1.04909219
2000,262144,1.049092223
2000,262144,1.049340256
2000,262144,1.04958829
2000,262144,1.050084323
2000,524288,2.097340011
2000,524288,2.097340044
2000,524288,2.097360078
2000,524288,2.097420111
2000,524288,2.097544144
2000,524288,2.097668178
2000,524288,2.097668211
2000,524288,2.097916244
2000,524288,2.098164278
2000,524288,2.098660311
2000,1048576,4.194491986
2000,1048576,4.194492019
2000,1048576,4.194572053
2000,1048576,4.194572086
2000,1048576,4.194696119
2000,1048576,4.194820153
2000,1048576,4.194820186
2000,1048576,4.195068219
2000,1048576,4.195068253
2000,1048576,4.195812286
2000,2097152,8.388795939
2000,2097152,8.388795972
2000,2097152,8.389328006
2000,2097152,8.388876039
2000,2097152,8.389000072
2000,2097152,8.389124106
2000,2097152,8.389124139
2000,2097152,8.389372172
2000,2097152,8.389620206
2000,2097152,8.390116239
2000,4194304,16.77740385
2000,4194304,16.77740388
2000,4194304,16.77777691
2000,4194304,16.77748395
2000,4194304,16.77760798
2000,4194304,16.77773201
2000,4194304,16.77773205
2000,4194304,16.77798008
2000,4194304,16.77872411
2000,4194304,16.77872415
2000,8388608,33.5546199
2000,8388608,33.55461993
2000,8388608,33.55469997
2000,8388608,33.5547
2000,8388608,33.55482403
2000,8388608,33.55494807
2000,8388608,33.5549481
2000,8388608,33.55519613
2000,8388608,33.55618617
2000,8388608,33.5559402
2000,16777216,67.10905201
2000,16777216,67.10905204
2000,16777216,67.10907207
2000,16777216,67.10913211
2000,16777216,67.10925614
2000,16777216,67.10938017
2000,16777216,67.10938021
2000,16777216,67.10962824
2000,16777216,67.11037227
2000,16777216,67.11037231
2000,33554432,134.218
2000,33554432,134.218
2000,33554432,134.218
2000,33554432,134.218
2000,33554432,134.218
2000,33554432,134.218
2000,33554432,134.218
2000,33554432,134.218
2000,33554432,134.219
2000,33554432,134.219
2000,67108864,268.436
2000,67108864,268.436
2000,67108864,268.436
2000,67108864,268.436
2000,67108864,268.436
2000,67108864,268.436
2000,67108864,268.436
2000,67108864,268.436
2000,67108864,268.436
2000,67108864,268.437
3000,65536,0.175526658
3000,65536,0.175526691
3000,65536,0.175526725
3000,65536,0.175526758
3000,65536,0.175526791
3000,65536,0.175526825
3000,65536,0.175526858
3000,65536,0.175526891
3000,65536,0.175774925
3000,65536,0.176270958
3000,131072,0.349733282
3000,131072,0.349733315
3000,131072,0.349793349
3000,131072,0.349793382
3000,131072,0.349917415
3000,131072,0.350041449
3000,131072,0.350041482
3000,131072,0.350289515
3000,131072,0.350537549
3000,131072,0.351033582
3000,262144,0.69923853
3000,262144,0.699238563
3000,262144,0.699318597
3000,262144,0.69931863
3000,262144,0.699442663
3000,262144,0.699566697
3000,262144,0.69956673
3000,262144,0.699814763
3000,262144,0.701435797
3000,262144,0.70055883
3000,524288,1.39828927
3000,524288,1.398289303
3000,524288,1.398369337
3000,524288,1.39836937
3000,524288,1.398493403
3000,524288,1.398617437
3000,524288,1.39861747
3000,524288,1.398865503
3000,524288,1.398996471
3000,524288,1.39960957
3000,1048576,2.796390506
3000,1048576,2.796390539
3000,1048576,2.796470573
3000,1048576,2.796470606
3000,1048576,2.796594639
3000,1048576,2.796718673
3000,1048576,2.796718706
3000,1048576,2.796966739
3000,1048576,2.797214773
3000,1048576,2.797710806
3000,2097152,5.592593223
3000,2097152,5.592593256
3000,2097152,5.59267329
3000,2097152,5.592673323
3000,2097152,5.592797356
3000,2097152,5.59292139
3000,2097152,5.592921423
3000,2097152,5.593169456
3000,2097152,5.59341749
3000,2097152,5.593913523
3000,4194304,11.18499866
3000,4194304,11.18499869
3000,4194304,11.18501872
3000,4194304,11.18507876
3000,4194304,11.18520279
3000,4194304,11.18532682
3000,4194304,11.18532686
3000,4194304,11.18557489
3000,4194304,11.18582292
3000,4194304,11.18631896
3000,8388608,22.36980928
3000,8388608,22.36980931
3000,8388608,22.37038034
3000,8388608,22.36988938
3000,8388608,22.37001341
3000,8388608,22.37013744
3000,8388608,22.37090648
3000,8388608,22.37038551
3000,8388608,22.37116048
3000,8388608,22.37112958
3000,16777216,44.73943052
3000,16777216,44.73943055
3000,16777216,44.73951059
3000,16777216,44.73951062
3000,16777216,44.73963465
3000,16777216,44.73975869
3000,16777216,44.73975872
3000,16777216,44.74000675
3000,16777216,44.74075079
3000,16777216,44.74075082
3000,33554432,89.47867325
3000,33554432,89.47867328
3000,33554432,89.47875332
3000,33554432,89.47875335
3000,33554432,89.47887738
3000,33554432,89.47900142
3000,33554432,89.47924945
3000,33554432,89.47924948
3000,33554432,89.48162152
3000,33554432,89.47999355
3000,67108864,178.957
3000,67108864,178.957
3000,67108864,178.957
3000,67108864,178.957
3000,67108864,178.957
3000,67108864,178.957
3000,67108864,178.957
3000,67108864,178.958
3000,67108864,178.959
3000,67108864,178.958
4000,65536,0.13183597
4000,65536,0.131836003
4000,65536,0.131836037
4000,65536,0.13183607
4000,65536,0.131836103
4000,65536,0.131836137
4000,65536,0.13183617
4000,65536,0.131836203
4000,65536,0.132970237
4000,65536,0.136450283
4000,131072,0.262411906
4000,131072,0.262411939
4000,131072,0.262411973
4000,131072,0.262412006
4000,131072,0.262536039
4000,131072,0.262660073
4000,131072,0.262660106
4000,131072,0.262908139
4000,131072,0.263156173
4000,131072,0.263652206
4000,262144,0.524475778
4000,262144,0.524475811
4000,262144,0.524555845
4000,262144,0.524555878
4000,262144,0.524679911
4000,262144,0.524803945
4000,262144,0.524803978
4000,262144,0.525052011
4000,262144,0.525300045
4000,262144,0.525796078
4000,524288,1.04876376
4000,524288,1.048763793
4000,524288,1.048843827
4000,524288,1.04884386
4000,524288,1.048967893
4000,524288,1.049091927
4000,524288,1.04909196
4000,524288,1.049339993
4000,524288,1.050817027
4000,524288,1.051361061
4000,1048576,2.097339487
4000,1048576,2.09733952
4000,1048576,2.097419554
4000,1048576,2.097419587
4000,1048576,2.09754362
4000,1048576,2.097667654
4000,1048576,2.097667687
4000,1048576,2.09791572
4000,1048576,2.100638754
4000,1048576,2.098659787
4000,2097152,4.19449094
4000,2097152,4.194490973
4000,2097152,4.194571007
4000,2097152,4.19457104
4000,2097152,4.194695073
4000,2097152,4.194819107
4000,2097152,4.19481914
4000,2097152,4.195067173
4000,2097152,4.196794834
4000,2097152,4.19581124
4000,4194304,8.388793844
4000,4194304,8.388793877
4000,4194304,8.388813911
4000,4194304,8.388873944
4000,4194304,8.388997977
4000,4194304,8.389122011
4000,4194304,8.389122044
4000,4194304,8.389370077
4000,4194304,8.391478111
4000,4194304,8.390114144
4000,8388608,16.77739966
4000,8388608,16.77739969
4000,8388608,16.77741972
4000,8388608,16.77747976
4000,8388608,16.77760379
4000,8388608,16.77772782
4000,8388608,16.77946586
4000,8388608,16.77797589
4000,8388608,16.78053873
4000,8388608,16.77871996
4000,16777216,33.55461151
4000,16777216,33.55461155
4000,16777216,33.55469158
4000,16777216,33.55469161
4000,16777216,33.55481565
4000,16777216,33.55493968
4000,16777216,33.55493971
4000,16777216,33.55518775
4000,16777216,33.55617479
4000,16777216,33.55593181
4000,33554432,67.10903523
4000,33554432,67.10903526
4000,33554432,67.1091153
4000,33554432,67.10911533
4000,33554432,67.10923936
4000,33554432,67.1093634
4000,33554432,67.11014143
4000,33554432,67.10961146
4000,33554432,67.1096115
4000,33554432,67.11035553
4000,67108864,134.218
4000,67108864,134.218
4000,67108864,134.218
4000,67108864,134.218
4000,67108864,134.218
4000,67108864,134.218
4000,67108864,134.218
4000,67108864,134.218
4000,67108864,134.219
4000,67108864,134.219
5000,65536,0.115860917
5000,65536,0.115865834
5000,65536,0.1158709
5000,65536,0.115875817
5000,65536,0.115880734
5000,65536,0.1158858
5000,65536,0.115890717
5000,65536,0.115895634
5000,65536,0.1188641
5000,65536,0.136450283
5000,131072,0.209983106
5000,131072,0.209983139
5000,131072,0.209983173
5000,131072,0.209983206
5000,131072,0.210107239
5000,131072,0.210231273
5000,131072,0.210231306
5000,131072,0.210479339
5000,131072,0.2287253
5000,131072,0.257146571
5000,262144,0.419618178
5000,262144,0.419618211
5000,262144,0.419638245
5000,262144,0.419698278
5000,262144,0.419822311
5000,262144,0.419946345
5000,262144,0.419946378
5000,262144,0.420194411
5000,262144,0.4287149
5000,262144,0.497868147
5000,524288,0.839048322
5000,524288,0.839048355
5000,524288,0.839128389
5000,524288,0.839128422
5000,524288,0.839252455
5000,524288,0.839376489
5000,524288,0.839376522
5000,524288,0.839624555
5000,524288,0.8451435
5000,524288,0.995281629
5000,1048576,1.67790862
5000,1048576,1.677908653
5000,1048576,1.677988687
5000,1048576,1.67798872
5000,1048576,1.678112753
5000,1048576,1.678236787
5000,1048576,1.67823682
5000,1048576,1.678484853
5000,1048576,1.730431843
5000,1048576,1.914697752
5000,2097152,3.355629217
5000,2097152,3.35562925
5000,2097152,3.356035284
5000,2097152,3.355709317
5000,2097152,3.35583335
5000,2097152,3.355957384
5000,2097152,3.355957417
5000,2097152,3.35620545
5000,2097152,3.4369466
5000,2097152,3.592064784
5000,4194304,6.711070401
5000,4194304,6.711070434
5000,4194304,6.711506468
5000,4194304,6.711150501
5000,4194304,6.711274534
5000,4194304,6.711398568
5000,4194304,6.711462668
5000,4194304,6.711646634
5000,4194304,6.9137814
5000,4194304,6.95143127
5000,8388608,13.42195278
5000,8388608,13.42195281
5000,8388608,13.42272984
5000,8388608,13.42203288
5000,8388608,13.42215691
5000,8388608,13.42228094
5000,8388608,13.42396498
5000,8388608,13.42252901
5000,8388608,13.622348
5000,8388608,13.65187706
5000,16777216,26.84371752
5000,16777216,26.84371755
5000,16777216,26.84379759
5000,16777216,26.84379762
5000,16777216,26.84392165
5000,16777216,26.84404569
5000,16777216,26.84404572
5000,16777216,26.84429375
5000,16777216,27.0488404
5000,16777216,27.07623367
5000,33554432,53.68724701
5000,33554432,53.68724705
5000,33554432,53.68732708
5000,33554432,53.68732711
5000,33554432,53.68745115
5000,33554432,53.68757518
5000,33554432,53.68847021
5000,33554432,53.68782325
5000,33554432,53.8447082
5000,33554432,53.92097068
5000,67108864,107.374
5000,67108864,107.374
5000,67108864,107.374
5000,67108864,107.374
5000,67108864,107.375
5000,67108864,107.375
5000,67108864,107.375
5000,67108864,107.375
5000,67108864,107.554
5000,67108864,107.61


==> LatexData3d.txt <==
Bandwidth,DataSize,EnergyConsumed
250,65536,1.68747
250,65536,1.68747
250,65536,1.68694
250,65536,1.68694
250,65536,1.68519
250,65536,1.68215
250,65536,1.68189
250,65536,1.67477
250,65536,1.66161
250,65536,1.64296
250,131072,3.39573
250,131072,3.39573
250,131072,3.39124
250,131072,3.39055
250,131072,3.38309
250,131072,3.37408
250,131072,3.37051
250,131072,3.35451
250,131072,3.32147
250,131072,3.28505
250,262144,6.81228
250,262144,6.81228
250,262144,6.79788
250,262144,6.79858
250,262144,6.77904
250,262144,6.75791
250,262144,6.75149
250,262144,6.71341
250,262144,6.64287
250,262144,6.57049
250,524288,13.6454
250,524288,13.6454
250,524288,13.6135
250,524288,13.6152
250,524288,13.571
250,524288,13.5256
250,524288,13.5049
250,524288,13.4318
250,524288,13.2732
250,524288,13.1409
250,1048576,27.3116
250,1048576,27.3116
250,1048576,27.2429
250,1048576,27.2487
250,1048576,27.1557
250,1048576,27.0606
250,1048576,27.022
250,1048576,26.8696
250,1048576,26.4961
250,1048576,26.2838
250,2097152,54.6439
250,2097152,54.6439
250,2097152,54.503
250,2097152,54.5119
250,2097152,54.3209
250,2097152,54.1311
250,2097152,54.0522
250,2097152,53.7449
250,2097152,52.9706
250,2097152,52.569
250,4194304,109.309
250,4194304,109.309
250,4194304,109.028
250,4194304,109.044
250,4194304,108.658
250,4194304,108.272
250,4194304,108.111
250,4194304,107.495
250,4194304,105.857
250,4194304,105.139
250,8388608,218.638
250,8388608,218.638
250,8388608,218.067
250,8388608,218.106
250,8388608,217.328
250,8388608,216.554
250,8388608,216.233
250,8388608,214.993
250,8388608,211.704
250,8388608,210.275
250,16777216,437.297
250,16777216,437.297
250,16777216,436.145
250,16777216,436.227
250,16777216,434.667
250,16777216,433.116
250,16777216,432.472
250,16777216,429.99
250,16777216,423.415
250,16777216,420.547
250,33554432,874.615
250,33554432,874.615
250,33554432,872.324
250,33554432,872.47
250,33554432,869.35
250,33554432,866.243
250,33554432,864.917
250,33554432,859.989
250,33554432,846.791
250,33554432,841.102
250,67108864,1749.25
250,67108864,1749.25
250,67108864,1744.65
250,67108864,1744.96
250,67108864,1738.72
250,67108864,1732.49
250,67108864,1729.8
250,67108864,1719.98
250,67108864,1693.82
250,67108864,1682.21
500,65536,0.828553
500,65536,0.828553
500,65536,0.828029
500,65536,0.828029
500,65536,0.826278
500,65536,0.82324
500,65536,0.822977
500,65536,0.815856
500,65536,0.802701
500,65536,0.784051
500,131072,1.67791
500,131072,1.67791
500,131072,1.67341
500,131072,1.67272
500,131072,1.66527
500,131072,1.65625
500,131072,1.65269
500,131072,1.63667
500,131072,1.60365
500,131072,1.56722
500,262144,3.37661
500,262144,3.37661
500,262144,3.36222
500,262144,3.36292
500,262144,3.34337
500,262144,3.32225
500,262144,3.31582
500,262144,3.27771
500,262144,3.20717
500,262144,3.13479
500,524288,6.77404
500,524288,6.77404
500,524288,6.74222
500,524288,6.74384
500,524288,6.6997
500,524288,6.65427
500,524288,6.63352
500,524288,6.5604
500,524288,6.40189
500,524288,6.26944
500,1048576,13.5689
500,1048576,13.5689
500,1048576,13.5002
500,1048576,13.5061
500,1048576,13.413
500,1048576,13.318
500,1048576,13.2793
500,1048576,13.1269
500,1048576,12.7536
500,1048576,12.5412
500,2097152,27.1586
500,2097152,27.1586
500,2097152,27.0176
500,2097152,27.0266
500,2097152,26.8356
500,2097152,26.6457
500,2097152,26.5669
500,2097152,26.2596
500,2097152,25.4834
500,2097152,25.0838
500,4194304,54.338
500,4194304,54.338
500,4194304,54.0573
500,4194304,54.0733
500,4194304,53.6869
500,4194304,53.3012
500,4194304,53.1408
500,4194304,52.5239
500,4194304,50.8863
500,4194304,50.1684
500,8388608,108.697
500,8388608,108.697
500,8388608,108.125
500,8388608,108.165
500,8388608,107.386
500,8388608,106.612
500,8388608,106.292
500,8388608,105.051
500,8388608,101.785
500,8388608,100.334
500,16777216,217.414
500,16777216,217.414
500,16777216,216.263
500,16777216,216.344
500,16777216,214.785
500,16777216,213.233
500,16777216,212.59
500,16777216,210.107
500,16777216,203.56
500,16777216,200.665
500,33554432,434.85
500,33554432,434.85
500,33554432,432.559
500,33554432,432.705
500,33554432,429.585
500,33554432,426.477
500,33554432,425.152
500,33554432,420.224
500,33554432,407.006
500,33554432,401.337
500,67108864,869.72
500,67108864,869.72
500,67108864,865.115
500,67108864,865.432
500,67108864,859.188
500,67108864,852.964
500,67108864,850.269
500,67108864,840.454
500,67108864,814.269
500,67108864,802.68
750,65536,0.54224
750,65536,0.54224
750,65536,0.541716
750,65536,0.541716
750,65536,0.539965
750,65536,0.536927
750,65536,0.536664
750,65536,0.529543
750,65536,0.516378
750,65536,0.497738
750,131072,1.10529
750,131072,1.10529
750,131072,1.1008
750,131072,1.10011
750,131072,1.09265
750,131072,1.08364
750,131072,1.08007
750,131072,1.06406
750,131072,1.03101
750,131072,0.994605
750,262144,2.2314
750,262144,2.2314
750,262144,2.21702
750,262144,2.2177
750,262144,2.19816
750,262144,2.17705
750,262144,2.17061
750,262144,2.13249
750,262144,2.06198
750,262144,1.98954
750,524288,4.4836
750,524288,4.4836
750,524288,4.45177
750,524288,4.4534
750,524288,4.40926
750,524288,4.36383
750,524288,4.34308
750,524288,4.26994
750,524288,4.11146
750,524288,3.97898
750,1048576,8.988
750,1048576,8.988
750,1048576,8.91937
750,1048576,8.92517
750,1048576,8.83214
750,1048576,8.73708
750,1048576,8.69844
750,1048576,8.54601
750,1048576,8.17276
750,1048576,7.96025
750,2097152,17.9968
750,2097152,17.9968
750,2097152,17.8558
750,2097152,17.8648
750,2097152,17.6738
750,2097152,17.484
750,2097152,17.4051
750,2097152,17.0978
750,2097152,16.3248
750,2097152,15.9219
750,4194304,36.0145
750,4194304,36.0145
750,4194304,35.7338
750,4194304,35.7497
750,4194304,35.3633
750,4194304,34.9777
750,4194304,34.8172
750,4194304,34.2004
750,4194304,32.564
750,4194304,31.8448
750,8388608,72.0497
750,8388608,72.0497
750,8388608,71.4779
750,8388608,71.5177
750,8388608,70.739
750,8388608,69.9647
750,8388608,69.6449
750,8388608,68.4043
750,8388608,65.1406
750,8388608,63.6874
750,16777216,144.12
750,16777216,144.12
750,16777216,142.968
750,16777216,143.05
750,16777216,141.49
750,16777216,139.939
750,16777216,139.295
750,16777216,136.813
750,16777216,130.253
750,16777216,127.371
750,33554432,288.261
750,33554432,288.261
750,33554432,285.97
750,33554432,286.117
750,33554432,282.995
750,33554432,279.889
750,33554432,278.563
750,33554432,273.636
750,33554432,260.455
750,33554432,254.748
750,67108864,576.543
750,67108864,576.543
750,67108864,571.938
750,67108864,572.255
750,67108864,566.01
750,67108864,559.787
750,67108864,557.092
750,67108864,547.277
750,67108864,521.126
750,67108864,509.502
1000,65536,0.399083
1000,65536,0.399083
1000,65536,0.398559
1000,65536,0.398559
1000,65536,0.396808
1000,65536,0.39377
1000,65536,0.393507
1000,65536,0.386386
1000,65536,0.373221
1000,65536,0.354581
1000,131072,0.818992
1000,131072,0.818992
1000,131072,0.814497
1000,131072,0.813808
1000,131072,0.806354
1000,131072,0.797345
1000,131072,0.793774
1000,131072,0.777758
1000,131072,0.744723
1000,131072,0.708305
1000,262144,1.65879
1000,262144,1.65879
1000,262144,1.6444
1000,262144,1.64509
1000,262144,1.62555
1000,262144,1.60445
1000,262144,1.59799
1000,262144,1.55988
1000,262144,1.48937
1000,262144,1.41692
1000,524288,3.33837
1000,524288,3.33837
1000,524288,3.30655
1000,524288,3.30817
1000,524288,3.26403
1000,524288,3.21864
1000,524288,3.19786
1000,524288,3.12471
1000,524288,2.96626
1000,524288,2.83374
1000,1048576,6.69756
1000,1048576,6.69756
1000,1048576,6.62894
1000,1048576,6.63473
1000,1048576,6.5417
1000,1048576,6.4467
1000,1048576,6.408
1000,1048576,6.25558
1000,1048576,5.88522
1000,1048576,5.66972
1000,2097152,13.4159
1000,2097152,13.4159
1000,2097152,13.275
1000,2097152,13.2839
1000,2097152,13.0929
1000,2097152,12.9032
1000,2097152,12.8242
1000,2097152,12.5169
1000,2097152,11.7586
1000,2097152,11.3411
1000,4194304,26.8527
1000,4194304,26.8527
1000,4194304,26.5721
1000,4194304,26.588
1000,4194304,26.2016
1000,4194304,25.816
1000,4194304,25.6554
1000,4194304,25.0386
1000,4194304,23.4176
1000,4194304,22.6832
1000,8388608,53.7262
1000,8388608,53.7262
1000,8388608,53.1545
1000,8388608,53.1942
1000,8388608,52.4155
1000,8388608,51.6413
1000,8388608,51.3214
1000,8388608,50.0808
1000,8388608,46.8141
1000,8388608,45.3638
1000,16777216,107.473
1000,16777216,107.473
1000,16777216,106.322
1000,16777216,106.403
1000,16777216,104.843
1000,16777216,103.292
1000,16777216,102.648
1000,16777216,100.166
1000,16777216,93.614
1000,16777216,90.7234
1000,33554432,214.967
1000,33554432,214.967
1000,33554432,212.677
1000,33554432,212.822
1000,33554432,209.7
1000,33554432,206.595
1000,33554432,205.269
1000,33554432,200.342
1000,33554432,187.172
1000,33554432,181.455
1000,67108864,429.955
1000,67108864,429.955
1000,67108864,425.35
1000,67108864,425.666
1000,67108864,419.42
1000,67108864,413.199
1000,67108864,410.504
1000,67108864,400.689
1000,67108864,374.592
1000,67108864,362.915
2000,65536,0.184362
2000,65536,0.184362
2000,65536,0.183837
2000,65536,0.183837
2000,65536,0.182086
2000,65536,0.179048
2000,65536,0.178785
2000,65536,0.171664
2000,65536,0.158489
2000,65536,0.13986
2000,131072,0.389522
2000,131072,0.389522
2000,131072,0.385027
2000,131072,0.384338
2000,131072,0.376884
2000,131072,0.367865
2000,131072,0.364304
2000,131072,0.348288
2000,131072,0.315244
2000,131072,0.278835
2000,262144,0.799872
2000,262144,0.799872
2000,262144,0.785506
2000,262144,0.786176
2000,262144,0.766633
2000,262144,0.745521
2000,262144,0.739081
2000,262144,0.700967
2000,262144,0.630446
2000,262144,0.557992
2000,524288,1.62055
2000,524288,1.62055
2000,524288,1.58875
2000,524288,1.59034
2000,524288,1.54621
2000,524288,1.50079
2000,524288,1.48002
2000,524288,1.40692
2000,524288,1.24845
2000,524288,1.11593
2000,1048576,3.26189
2000,1048576,3.26189
2000,1048576,3.19333
2000,1048576,3.19906
2000,1048576,3.10603
2000,1048576,3.01096
2000,1048576,2.97234
2000,1048576,2.81997
2000,1048576,2.44664
2000,1048576,2.2341
2000,2097152,6.5446
2000,2097152,6.5446
2000,2097152,6.40361
2000,2097152,6.41256
2000,2097152,6.22156
2000,2097152,6.03171
2000,2097152,5.95293
2000,2097152,5.64566
2000,2097152,4.8743
2000,2097152,4.46977
2000,4194304,13.11
2000,4194304,13.11
2000,4194304,12.8294
2000,4194304,12.8453
2000,4194304,12.4589
2000,4194304,12.0733
2000,4194304,11.9128
2000,4194304,11.2961
2000,4194304,9.659
2000,4194304,8.94043
2000,8388608,26.2408
2000,8388608,26.2408
2000,8388608,25.6689
2000,8388608,25.7088
2000,8388608,24.9294
2000,8388608,24.1562
2000,8388608,23.836
2000,8388608,22.5956
2000,8388608,19.301
2000,8388608,17.8784
2000,16777216,52.5025
2000,16777216,52.5025
2000,16777216,51.3506
2000,16777216,51.4321
2000,16777216,49.8719
2000,16777216,48.322
2000,16777216,47.6776
2000,16777216,45.1953
2000,16777216,38.588
2000,16777216,35.7528
2000,33554432,105.026
2000,33554432,105.026
2000,33554432,102.735
2000,33554432,102.881
2000,33554432,99.7599
2000,33554432,96.6534
2000,33554432,95.3277
2000,33554432,90.4006
2000,33554432,77.1799
2000,33554432,71.5133
2000,67108864,210.072
2000,67108864,210.072
2000,67108864,205.466
2000,67108864,205.784
2000,67108864,199.538
2000,67108864,193.316
2000,67108864,190.621
2000,67108864,180.806
2000,67108864,154.668
2000,67108864,143.032
3000,65536,0.0868147
3000,65536,0.0868147
3000,65536,0.0868147
3000,65536,0.0868148
3000,65536,0.0868148
3000,65536,0.0868148
3000,65536,0.0868149
3000,65536,0.0868149
3000,65536,0.080527
3000,65536,0.0682814
3000,131072,0.210125
3000,131072,0.210125
3000,131072,0.209876
3000,131072,0.209884
3000,131072,0.207164
3000,131072,0.203373
3000,131072,0.201695
3000,131072,0.1915
3000,131072,0.156284
3000,131072,0.135692
3000,262144,0.477028
3000,262144,0.477028
3000,262144,0.468105
3000,262144,0.468552
3000,262144,0.453744
3000,262144,0.437845
3000,262144,0.432907
3000,262144,0.400424
3000,262144,0.328277
3000,262144,0.270527
3000,524288,1.0114
3000,524288,1.0114
3000,524288,0.984903
3000,524288,0.986258
3000,524288,0.947016
3000,524288,0.906802
3000,524288,0.886853
3000,524288,0.820064
3000,524288,0.655899
3000,524288,0.542141
3000,1048576,2.08015
3000,1048576,2.08015
3000,1048576,2.01676
3000,1048576,2.02234
3000,1048576,1.93424
3000,1048576,1.8447
3000,1048576,1.80656
3000,1048576,1.66047
3000,1048576,1.28278
3000,1048576,1.08766
3000,2097152,4.21763
3000,2097152,4.21763
3000,2097152,4.08164
3000,2097152,4.09061
3000,2097152,3.90454
3000,2097152,3.71989
3000,2097152,3.64192
3000,2097152,3.34089
3000,2097152,2.56799
3000,2097152,2.1779
3000,4194304,8.49259
3000,4194304,8.49259
3000,4194304,8.21701
3000,4194304,8.2329
3000,4194304,7.85144
3000,4194304,7.47102
3000,4194304,7.3105
3000,4194304,6.70083
3000,4194304,5.09435
3000,4194304,4.35712
3000,8388608,17.0425
3000,8388608,17.0425
3000,8388608,16.4766
3000,8388608,16.5156
3000,8388608,15.7419
3000,8388608,14.973
3000,8388608,14.6535
3000,8388608,13.4194
3000,8388608,10.2084
3000,8388608,8.71289
3000,16777216,34.1424
3000,16777216,34.1424
3000,16777216,32.9957
3000,16777216,33.0771
3000,16777216,31.5226
3000,16777216,29.9771
3000,16777216,29.3327
3000,16777216,26.8574
3000,16777216,20.2783
3000,16777216,17.4246
3000,33554432,68.3422
3000,33554432,68.3422
3000,33554432,66.0565
3000,33554432,66.2025
3000,33554432,63.0852
3000,33554432,59.985
3000,33554432,58.6597
3000,33554432,53.7392
3000,33554432,40.4342
3000,33554432,34.86
3000,67108864,136.742
3000,67108864,136.742
3000,67108864,132.141
3000,67108864,132.458
3000,67108864,126.217
3000,67108864,120.001
3000,67108864,117.305
3000,67108864,107.498
3000,67108864,81.0843
3000,67108864,69.7285
4000,65536,0.04356
4000,65536,0.04356
4000,65536,0.04356
4000,65536,0.0435601
4000,65536,0.0435601
4000,65536,0.0435601
4000,65536,0.0435601
4000,65536,0.0435602
4000,65536,0.0397147
4000,65536,0.0298781
4000,131072,0.128346
4000,131072,0.128346
4000,131072,0.128346
4000,131072,0.128346
4000,131072,0.126728
4000,131072,0.123324
4000,131072,0.121331
4000,131072,0.112435
4000,131072,0.0862052
4000,131072,0.0591077
4000,262144,0.323338
4000,262144,0.323338
4000,262144,0.315101
4000,262144,0.315642
4000,262144,0.301428
4000,262144,0.285931
4000,262144,0.282459
4000,262144,0.250176
4000,262144,0.191415
4000,262144,0.122745
4000,524288,0.714568
4000,524288,0.714568
4000,524288,0.688817
4000,524288,0.690049
4000,524288,0.651351
4000,524288,0.611736
4000,524288,0.593176
4000,524288,0.526651
4000,524288,0.376999
4000,524288,0.243034
4000,1048576,1.497
4000,1048576,1.497
4000,1048576,1.43439
4000,1048576,1.43972
4000,1048576,1.35226
4000,1048576,1.26335
4000,1048576,1.22657
4000,1048576,1.08075
4000,1048576,0.673658
4000,1048576,0.497708
4000,2097152,3.06187
4000,2097152,3.06187
4000,2097152,2.92669
4000,2097152,2.93517
4000,2097152,2.74995
4000,2097152,2.56622
4000,2097152,2.48932
4000,2097152,2.18855
4000,2097152,1.36864
4000,2097152,1.01188
4000,4194304,6.19162
4000,4194304,6.19162
4000,4194304,5.91679
4000,4194304,5.93224
4000,4194304,5.55163
4000,4194304,5.17173
4000,4194304,5.0127
4000,4194304,4.40264
4000,4194304,2.66915
4000,4194304,2.03646
4000,8388608,12.4511
4000,8388608,12.4511
4000,8388608,11.8853
4000,8388608,11.9245
4000,8388608,11.1516
4000,8388608,10.3833
4000,8388608,10.0665
4000,8388608,8.83086
4000,8388608,5.32247
4000,8388608,4.08644
4000,16777216,24.9701
4000,16777216,24.9701
4000,16777216,23.824
4000,16777216,23.9051
4000,16777216,22.3514
4000,16777216,20.8063
4000,16777216,20.1596
4000,16777216,17.6878
4000,16777216,10.6488
4000,16777216,8.1705
4000,33554432,50.0081
4000,33554432,50.0081
4000,33554432,47.7207
4000,33554432,47.8687
4000,33554432,44.7533
4000,33554432,41.6526
4000,33554432,40.3138
4000,33554432,35.4078
4000,33554432,21.1825
4000,33554432,16.3845
4000,67108864,100.084
4000,67108864,100.084
4000,67108864,95.4841
4000,67108864,95.8007
4000,67108864,89.5605
4000,67108864,83.3452
4000,67108864,80.6304
4000,67108864,70.8428
4000,67108864,42.745
4000,67108864,32.7466
5000,65536,0.0279889
5000,65536,0.0279929
5000,65536,0.0279971
5000,65536,0.0280011
5000,65536,0.0280051
5000,65536,0.0280093
5000,65536,0.0280133
5000,65536,0.0280173
5000,65536,0.0287512
5000,65536,0.0298781
5000,131072,0.0794955
5000,131072,0.0794955
5000,131072,0.0794956
5000,131072,0.0794956
5000,131072,0.0787323
5000,131072,0.0761671
5000,131072,0.0726828
5000,131072,0.0670012
5000,131072,0.0521933
5000,131072,0.051467
5000,262144,0.230997
5000,262144,0.230997
5000,262144,0.222731
5000,262144,0.223441
5000,262144,0.210494
5000,262144,0.196128
5000,262144,0.190665
5000,262144,0.161803
5000,262144,0.0964664
5000,262144,0.0929218
5000,524288,0.536323
5000,524288,0.536323
5000,524288,0.51008
5000,524288,0.512103
5000,524288,0.474512
5000,524288,0.435715
5000,524288,0.418067
5000,524288,0.352374
5000,524288,0.180582
5000,524288,0.179335
5000,1048576,1.14699
5000,1048576,1.14699
5000,1048576,1.08407
5000,1048576,1.09009
5000,1048576,1.00365
5000,1048576,0.915575
5000,1048576,0.879681
5000,1048576,0.734114
5000,1048576,0.352472
5000,1048576,0.337443
5000,2097152,2.36829
5000,2097152,2.36829
5000,2097152,2.23288
5000,2097152,2.24218
5000,2097152,2.05777
5000,2097152,1.87491
5000,2097152,1.79848
5000,2097152,1.49837
5000,2097152,0.682949
5000,2097152,0.627288
5000,4194304,4.81091
5000,4194304,4.81091
5000,4194304,4.5365
5000,4194304,4.55213
5000,4194304,4.17233
5000,4194304,3.79365
5000,4194304,3.6346
5000,4194304,3.02542
5000,4194304,1.3288
5000,4194304,1.21095
5000,8388608,9.69613
5000,8388608,9.69613
5000,8388608,9.12951
5000,8388608,9.17008
5000,8388608,8.39808
5000,8388608,7.63074
5000,8388608,7.31142
5000,8388608,6.07813
5000,8388608,2.62447
5000,8388608,2.37225
5000,16777216,19.4666
5000,16777216,19.4666
5000,16777216,18.318
5000,16777216,18.4022
5000,16777216,16.8494
5000,16777216,15.3052
5000,16777216,14.656
5000,16777216,12.1837
5000,16777216,5.27249
5000,16777216,4.70375
5000,33554432,39.0075
5000,33554432,39.0075
5000,33554432,36.7197
5000,33554432,36.8688
5000,33554432,33.7541
5000,33554432,30.6547
5000,33554432,29.3125
5000,33554432,24.4061
5000,33554432,10.4284
5000,33554432,9.35488
5000,67108864,78.0893
5000,67108864,78.0893
5000,67108864,73.4876
5000,67108864,73.8066
5000,67108864,67.5674
5000,67108864,61.3528
5000,67108864,58.6261
5000,67108864,48.8411
5000,67108864,20.7385
5000,67108864,18.6627


==> coefficients.csv <==
row,Bandwidth,Coefficient,Intercepts
0,250,2.60E-05,-0.016504409
1,500,1.29E-05,-0.01611987
2,750,8.52E-06,-0.016227995
3,1000,6.34E-06,-0.016014346
4,2000,3.06E-06,-0.01607397
5,3000,1.97E-06,-0.046373826
6,4000,1.42E-06,-0.055967102
7,5000,1.10E-06,-0.060139138
8,10000,4.39E-07,-0.044705561
9,11000,3.79E-07,-0.046412706
10,12000,3.29E-07,-0.038651071


==> predictionResultsEnergy.csv <==
Index,EnergyPredicted,EnergyActual
0.0,1.9114450935876244,1.68747
1.0,1.9114450935876244,1.68747
2.0,1.9114450935876244,1.68694
3.0,1.9114450935876244,1.68694
4.0,1.9114450935876244,1.6851900000000002
5.0,1.9114450935876244,1.68215
6.0,1.9114450935876244,1.68189
7.0,1.9114450935876244,1.67477
8.0,1.9114450935876244,1.6616099999999998
9.0,1.9114450935876244,1.6429599999999998
10.0,3.8228901871752488,3.3957300000000004
11.0,3.8228901871752488,3.3957300000000004
12.0,3.8228901871752488,3.3912400000000003
13.0,3.8228901871752488,3.39055
14.0,3.8228901871752488,3.38309
15.0,3.8228901871752488,3.37408
16.0,3.8228901871752488,3.37051
17.0,3.8228901871752488,3.35451
18.0,3.8228901871752488,3.3214699999999997
19.0,3.8228901871752488,3.28505
20.0,7.6457803743504975,6.81228
21.0,7.6457803743504975,6.81228
22.0,7.6457803743504975,6.79788
23.0,7.6457803743504975,6.79858
24.0,7.6457803743504975,6.779039999999999
25.0,7.6457803743504975,6.757910000000001
26.0,7.6457803743504975,6.7514899999999995
27.0,7.6457803743504975,6.7134100000000005
28.0,7.6457803743504975,6.642869999999999
29.0,7.6457803743504975,6.5704899999999995
30.0,15.291560748700995,13.6454
31.0,15.291560748700995,13.6454
32.0,15.291560748700995,13.6135
33.0,15.291560748700995,13.6152
34.0,15.291560748700995,13.571
35.0,15.291560748700995,13.5256
36.0,15.291560748700995,13.5049
37.0,15.291560748700995,13.4318
38.0,15.291560748700995,13.2732
39.0,15.291560748700995,13.1409
40.0,30.58312149740199,27.3116
41.0,30.58312149740199,27.3116
42.0,30.58312149740199,27.2429
43.0,30.58312149740199,27.2487
44.0,30.58312149740199,27.1557
45.0,30.58312149740199,27.0606
46.0,30.58312149740199,27.022
47.0,30.58312149740199,26.8696
48.0,30.58312149740199,26.4961
49.0,30.58312149740199,26.2838
50.0,61.16624299480398,54.6439
51.0,61.16624299480398,54.6439
52.0,61.16624299480398,54.503
53.0,61.16624299480398,54.5119
54.0,61.16624299480398,54.3209
55.0,61.16624299480398,54.1311
56.0,61.16624299480398,54.0522
57.0,61.16624299480398,53.7449
58.0,61.16624299480398,52.9706
59.0,61.16624299480398,52.568999999999996
60.0,122.33248598960796,109.309
61.0,122.33248598960796,109.309
62.0,122.33248598960796,109.02799999999999
63.0,122.33248598960796,109.044
64.0,122.33248598960796,108.65799999999999
65.0,122.33248598960796,108.272
66.0,122.33248598960796,108.111
67.0,122.33248598960796,107.495
68.0,122.33248598960796,105.85700000000001
69.0,122.33248598960796,105.139
70.0,244.66497197921592,218.638
71.0,244.66497197921592,218.638
72.0,244.66497197921592,218.067
73.0,244.66497197921592,218.106
74.0,244.66497197921592,217.328
75.0,244.66497197921592,216.554
76.0,244.66497197921592,216.233
77.0,244.66497197921592,214.993
78.0,244.66497197921592,211.704
79.0,244.66497197921592,210.275
80.0,489.32994395843184,437.29699999999997
81.0,489.32994395843184,437.29699999999997
82.0,489.32994395843184,436.145
83.0,489.32994395843184,436.227
84.0,489.32994395843184,434.667
85.0,489.32994395843184,433.116
86.0,489.32994395843184,432.472
87.0,489.32994395843184,429.99
88.0,489.32994395843184,423.415
89.0,489.32994395843184,420.54699999999997
90.0,978.6598879168637,874.615
91.0,978.6598879168637,874.615
92.0,978.6598879168637,872.324
93.0,978.6598879168637,872.47
94.0,978.6598879168637,869.35
95.0,978.6598879168637,866.243
96.0,978.6598879168637,864.9169999999999
97.0,978.6598879168637,859.9889999999999
98.0,978.6598879168637,846.791
99.0,978.6598879168637,841.102
100.0,1957.3197758337274,1749.25
101.0,1957.3197758337274,1749.25
102.0,1957.3197758337274,1744.65
103.0,1957.3197758337274,1744.96
104.0,1957.3197758337274,1738.72
105.0,1957.3197758337274,1732.49
106.0,1957.3197758337274,1729.8
107.0,1957.3197758337274,1719.98
108.0,1957.3197758337274,1693.82
109.0,1957.3197758337274,1682.21
110.0,0.8764014395917914,0.8285530000000001
111.0,0.8764014395917914,0.8285530000000001
112.0,0.8764014395917914,0.8280290000000001
113.0,0.8764014395917914,0.8280290000000001
114.0,0.8764014395917914,0.8262780000000001
115.0,0.8764014395917914,0.82324
116.0,0.8764014395917914,0.8229770000000001
117.0,0.8764014395917914,0.815856
118.0,0.8764014395917914,0.802701
119.0,0.8764014395917914,0.784051
120.0,1.7528028791835828,1.6779099999999998
121.0,1.7528028791835828,1.6779099999999998
122.0,1.7528028791835828,1.6734099999999998
123.0,1.7528028791835828,1.67272
124.0,1.7528028791835828,1.66527
125.0,1.7528028791835828,1.65625
126.0,1.7528028791835828,1.6526900000000002
127.0,1.7528028791835828,1.63667
128.0,1.7528028791835828,1.60365
129.0,1.7528028791835828,1.56722
130.0,3.5056057583671656,3.37661
131.0,3.5056057583671656,3.37661
132.0,3.5056057583671656,3.3622199999999998
133.0,3.5056057583671656,3.36292
134.0,3.5056057583671656,3.3433699999999997
135.0,3.5056057583671656,3.32225
136.0,3.5056057583671656,3.3158199999999995
137.0,3.5056057583671656,3.27771
138.0,3.5056057583671656,3.20717
139.0,3.5056057583671656,3.13479
140.0,7.011211516734331,6.774039999999999
141.0,7.011211516734331,6.774039999999999
142.0,7.011211516734331,6.74222
143.0,7.011211516734331,6.74384
144.0,7.011211516734331,6.6997
145.0,7.011211516734331,6.6542699999999995
146.0,7.011211516734331,6.63352
147.0,7.011211516734331,6.5604
148.0,7.011211516734331,6.40189
149.0,7.011211516734331,6.26944
150.0,14.022423033468662,13.5689
151.0,14.022423033468662,13.5689
152.0,14.022423033468662,13.5002
153.0,14.022423033468662,13.5061
154.0,14.022423033468662,13.413
155.0,14.022423033468662,13.318
156.0,14.022423033468662,13.2793
157.0,14.022423033468662,13.1269
158.0,14.022423033468662,12.7536
159.0,14.022423033468662,12.5412
160.0,28.044846066937325,27.1586
161.0,28.044846066937325,27.1586
162.0,28.044846066937325,27.0176
163.0,28.044846066937325,27.0266
164.0,28.044846066937325,26.8356
165.0,28.044846066937325,26.6457
166.0,28.044846066937325,26.5669
167.0,28.044846066937325,26.2596
168.0,28.044846066937325,25.4834
169.0,28.044846066937325,25.0838
170.0,56.08969213387465,54.338
171.0,56.08969213387465,54.338
172.0,56.08969213387465,54.0573
173.0,56.08969213387465,54.0733
174.0,56.08969213387465,53.6869
175.0,56.08969213387465,53.3012
176.0,56.08969213387465,53.1408
177.0,56.08969213387465,52.5239
178.0,56.08969213387465,50.8863
179.0,56.08969213387465,50.1684
180.0,112.1793842677493,108.697
181.0,112.1793842677493,108.697
182.0,112.1793842677493,108.125
183.0,112.1793842677493,108.165
184.0,112.1793842677493,107.38600000000001
185.0,112.1793842677493,106.61200000000001
186.0,112.1793842677493,106.292
187.0,112.1793842677493,105.051
188.0,112.1793842677493,101.785
189.0,112.1793842677493,100.334
190.0,224.3587685354986,217.41400000000002
191.0,224.3587685354986,217.41400000000002
192.0,224.3587685354986,216.263
193.0,224.3587685354986,216.34400000000002
194.0,224.3587685354986,214.785
195.0,224.3587685354986,213.233
196.0,224.3587685354986,212.59
197.0,224.3587685354986,210.107
198.0,224.3587685354986,203.56
199.0,224.3587685354986,200.665
200.0,448.7175370709972,434.85
201.0,448.7175370709972,434.85
202.0,448.7175370709972,432.559
203.0,448.7175370709972,432.705
204.0,448.7175370709972,429.585
205.0,448.7175370709972,426.477
206.0,448.7175370709972,425.152
207.0,448.7175370709972,420.224
208.0,448.7175370709972,407.006
209.0,448.7175370709972,401.337
210.0,897.4350741419944,869.72
211.0,897.4350741419944,869.72
212.0,897.4350741419944,865.115
213.0,897.4350741419944,865.432
214.0,897.4350741419944,859.188
215.0,897.4350741419944,852.9639999999999
216.0,897.4350741419944,850.2689999999999
217.0,897.4350741419944,840.454
218.0,897.4350741419944,814.2689999999999
219.0,897.4350741419944,802.68
220.0,0.5553930180244814,0.5422399999999999
221.0,0.5553930180244814,0.5422399999999999
222.0,0.5553930180244814,0.541716
223.0,0.5553930180244814,0.541716
224.0,0.5553930180244814,0.5399649999999999
225.0,0.5553930180244814,0.536927
226.0,0.5553930180244814,0.536664
227.0,0.5553930180244814,0.529543
228.0,0.5553930180244814,0.516378
229.0,0.5553930180244814,0.497738
230.0,1.1107860360489628,1.1052899999999999
231.0,1.1107860360489628,1.1052899999999999
232.0,1.1107860360489628,1.1008
233.0,1.1107860360489628,1.1001100000000001
234.0,1.1107860360489628,1.09265
235.0,1.1107860360489628,1.08364
236.0,1.1107860360489628,1.08007
237.0,1.1107860360489628,1.06406
238.0,1.1107860360489628,1.03101
239.0,1.1107860360489628,0.994605
240.0,2.2215720720979255,2.2314
241.0,2.2215720720979255,2.2314
242.0,2.2215720720979255,2.21702
243.0,2.2215720720979255,2.2177
244.0,2.2215720720979255,2.1981599999999997
245.0,2.2215720720979255,2.17705
246.0,2.2215720720979255,2.17061
247.0,2.2215720720979255,2.13249
248.0,2.2215720720979255,2.06198
249.0,2.2215720720979255,1.98954
250.0,4.443144144195851,4.4836
251.0,4.443144144195851,4.4836
252.0,4.443144144195851,4.45177
253.0,4.443144144195851,4.4534
254.0,4.443144144195851,4.40926
255.0,4.443144144195851,4.36383
256.0,4.443144144195851,4.3430800000000005
257.0,4.443144144195851,4.26994
258.0,4.443144144195851,4.11146
259.0,4.443144144195851,3.9789800000000004
260.0,8.886288288391702,8.988
261.0,8.886288288391702,8.988
262.0,8.886288288391702,8.919369999999999
263.0,8.886288288391702,8.92517
264.0,8.886288288391702,8.832139999999999
265.0,8.886288288391702,8.73708
266.0,8.886288288391702,8.69844
267.0,8.886288288391702,8.54601
268.0,8.886288288391702,8.17276
269.0,8.886288288391702,7.96025
270.0,17.772576576783404,17.9968
271.0,17.772576576783404,17.9968
272.0,17.772576576783404,17.8558
273.0,17.772576576783404,17.8648
274.0,17.772576576783404,17.6738
275.0,17.772576576783404,17.484
276.0,17.772576576783404,17.4051
277.0,17.772576576783404,17.0978
278.0,17.772576576783404,16.3248
279.0,17.772576576783404,15.9219
280.0,35.54515315356681,36.0145
281.0,35.54515315356681,36.0145
282.0,35.54515315356681,35.7338
283.0,35.54515315356681,35.7497
284.0,35.54515315356681,35.3633
285.0,35.54515315356681,34.9777
286.0,35.54515315356681,34.8172
287.0,35.54515315356681,34.2004
288.0,35.54515315356681,32.564
289.0,35.54515315356681,31.8448
290.0,71.09030630713362,72.0497
291.0,71.09030630713362,72.0497
292.0,71.09030630713362,71.4779
293.0,71.09030630713362,71.5177
294.0,71.09030630713362,70.73899999999999
295.0,71.09030630713362,69.9647
296.0,71.09030630713362,69.6449
297.0,71.09030630713362,68.4043
298.0,71.09030630713362,65.1406
299.0,71.09030630713362,63.6874
300.0,142.18061261426723,144.12
301.0,142.18061261426723,144.12
302.0,142.18061261426723,142.968
303.0,142.18061261426723,143.05
304.0,142.18061261426723,141.49
305.0,142.18061261426723,139.939
306.0,142.18061261426723,139.295
307.0,142.18061261426723,136.813
308.0,142.18061261426723,130.253
309.0,142.18061261426723,127.37100000000001
310.0,284.36122522853447,288.26099999999997
311.0,284.36122522853447,288.26099999999997
312.0,284.36122522853447,285.97
313.0,284.36122522853447,286.117
314.0,284.36122522853447,282.995
315.0,284.36122522853447,279.889
316.0,284.36122522853447,278.563
317.0,284.36122522853447,273.63599999999997
318.0,284.36122522853447,260.455
319.0,284.36122522853447,254.748
320.0,568.7224504570689,576.543
321.0,568.7224504570689,576.543
322.0,568.7224504570689,571.938
323.0,568.7224504570689,572.255
324.0,568.7224504570689,566.01
325.0,568.7224504570689,559.7869999999999
326.0,568.7224504570689,557.092
327.0,568.7224504570689,547.2769999999999
328.0,568.7224504570689,521.126
329.0,568.7224504570689,509.50199999999995
330.0,0.40183183178803356,0.39908299999999997
331.0,0.40183183178803356,0.39908299999999997
332.0,0.40183183178803356,0.398559
333.0,0.40183183178803356,0.398559
334.0,0.40183183178803356,0.396808
335.0,0.40183183178803356,0.39377
336.0,0.40183183178803356,0.393507
337.0,0.40183183178803356,0.386386
338.0,0.40183183178803356,0.373221
339.0,0.40183183178803356,0.354581
340.0,0.8036636635760671,0.818992
341.0,0.8036636635760671,0.818992
342.0,0.8036636635760671,0.814497
343.0,0.8036636635760671,0.813808
344.0,0.8036636635760671,0.806354
345.0,0.8036636635760671,0.797345
346.0,0.8036636635760671,0.793774
347.0,0.8036636635760671,0.777758
348.0,0.8036636635760671,0.7447229999999999
349.0,0.8036636635760671,0.7083050000000001
350.0,1.6073273271521342,1.6587900000000002
351.0,1.6073273271521342,1.6587900000000002
352.0,1.6073273271521342,1.6444
353.0,1.6073273271521342,1.6450900000000002
354.0,1.6073273271521342,1.62555
355.0,1.6073273271521342,1.60445
356.0,1.6073273271521342,1.59799
357.0,1.6073273271521342,1.55988
358.0,1.6073273271521342,1.48937
359.0,1.6073273271521342,1.4169200000000002
360.0,3.2146546543042684,3.33837
361.0,3.2146546543042684,3.33837
362.0,3.2146546543042684,3.30655
363.0,3.2146546543042684,3.3081699999999996
364.0,3.2146546543042684,3.26403
365.0,3.2146546543042684,3.21864
366.0,3.2146546543042684,3.19786
367.0,3.2146546543042684,3.12471
368.0,3.2146546543042684,2.9662599999999997
369.0,3.2146546543042684,2.83374
370.0,6.429309308608537,6.69756
371.0,6.429309308608537,6.69756
372.0,6.429309308608537,6.628939999999999
373.0,6.429309308608537,6.63473
374.0,6.429309308608537,6.5417
375.0,6.429309308608537,6.4467
376.0,6.429309308608537,6.4079999999999995
377.0,6.429309308608537,6.25558
378.0,6.429309308608537,5.8852199999999995
379.0,6.429309308608537,5.66972
380.0,12.858618617217074,13.4159
381.0,12.858618617217074,13.4159
382.0,12.858618617217074,13.275
383.0,12.858618617217074,13.2839
384.0,12.858618617217074,13.0929
385.0,12.858618617217074,12.9032
386.0,12.858618617217074,12.8242
387.0,12.858618617217074,12.5169
388.0,12.858618617217074,11.7586
389.0,12.858618617217074,11.3411
390.0,25.717237234434148,26.8527
391.0,25.717237234434148,26.8527
392.0,25.717237234434148,26.5721
393.0,25.717237234434148,26.588
394.0,25.717237234434148,26.2016
395.0,25.717237234434148,25.816
396.0,25.717237234434148,25.6554
397.0,25.717237234434148,25.0386
398.0,25.717237234434148,23.4176
399.0,25.717237234434148,22.6832
400.0,51.434474468868295,53.7262
401.0,51.434474468868295,53.7262
402.0,51.434474468868295,53.1545
403.0,51.434474468868295,53.1942
404.0,51.434474468868295,52.4155
405.0,51.434474468868295,51.6413
406.0,51.434474468868295,51.3214
407.0,51.434474468868295,50.0808
408.0,51.434474468868295,46.8141
409.0,51.434474468868295,45.3638
410.0,102.86894893773659,107.473
411.0,102.86894893773659,107.473
412.0,102.86894893773659,106.322
413.0,102.86894893773659,106.40299999999999
414.0,102.86894893773659,104.84299999999999
415.0,102.86894893773659,103.292
416.0,102.86894893773659,102.648
417.0,102.86894893773659,100.166
418.0,102.86894893773659,93.61399999999999
419.0,102.86894893773659,90.7234
420.0,205.73789787547318,214.967
421.0,205.73789787547318,214.967
422.0,205.73789787547318,212.67700000000002
423.0,205.73789787547318,212.822
424.0,205.73789787547318,209.7
425.0,205.73789787547318,206.595
426.0,205.73789787547318,205.269
427.0,205.73789787547318,200.342
428.0,205.73789787547318,187.172
429.0,205.73789787547318,181.455
430.0,411.47579575094636,429.955
431.0,411.47579575094636,429.955
432.0,411.47579575094636,425.35
433.0,411.47579575094636,425.666
434.0,411.47579575094636,419.42
435.0,411.47579575094636,413.199
436.0,411.47579575094636,410.504
437.0,411.47579575094636,400.689
438.0,411.47579575094636,374.592
439.0,411.47579575094636,362.915
440.0,0.18424070721898306,0.184362
441.0,0.18424070721898306,0.184362
442.0,0.18424070721898306,0.183837
443.0,0.18424070721898306,0.183837
444.0,0.18424070721898306,0.182086
445.0,0.18424070721898306,0.179048
446.0,0.18424070721898306,0.178785
447.0,0.18424070721898306,0.171664
448.0,0.18424070721898306,0.15848900000000002
449.0,0.18424070721898306,0.13985999999999998
450.0,0.3684814144379661,0.389522
451.0,0.3684814144379661,0.389522
452.0,0.3684814144379661,0.385027
453.0,0.3684814144379661,0.384338
454.0,0.3684814144379661,0.376884
455.0,0.3684814144379661,0.367865
456.0,0.3684814144379661,0.364304
457.0,0.3684814144379661,0.348288
458.0,0.3684814144379661,0.315244
459.0,0.3684814144379661,0.278835
460.0,0.7369628288759322,0.799872
461.0,0.7369628288759322,0.799872
462.0,0.7369628288759322,0.785506
463.0,0.7369628288759322,0.786176
464.0,0.7369628288759322,0.766633
465.0,0.7369628288759322,0.745521
466.0,0.7369628288759322,0.739081
467.0,0.7369628288759322,0.700967
468.0,0.7369628288759322,0.630446
469.0,0.7369628288759322,0.557992
470.0,1.4739256577518645,1.62055
471.0,1.4739256577518645,1.62055
472.0,1.4739256577518645,1.58875
473.0,1.4739256577518645,1.5903399999999999
474.0,1.4739256577518645,1.54621
475.0,1.4739256577518645,1.50079
476.0,1.4739256577518645,1.4800200000000001
477.0,1.4739256577518645,1.4069200000000002
478.0,1.4739256577518645,1.24845
479.0,1.4739256577518645,1.1159299999999999
480.0,2.947851315503729,3.26189
481.0,2.947851315503729,3.26189
482.0,2.947851315503729,3.19333
483.0,2.947851315503729,3.19906
484.0,2.947851315503729,3.10603
485.0,2.947851315503729,3.01096
486.0,2.947851315503729,2.97234
487.0,2.947851315503729,2.81997
488.0,2.947851315503729,2.44664
489.0,2.947851315503729,2.2341
490.0,5.895702631007458,6.5446
491.0,5.895702631007458,6.5446
492.0,5.895702631007458,6.40361
493.0,5.895702631007458,6.41256
494.0,5.895702631007458,6.22156
495.0,5.895702631007458,6.0317099999999995
496.0,5.895702631007458,5.95293
497.0,5.895702631007458,5.6456599999999995
498.0,5.895702631007458,4.8743
499.0,5.895702631007458,4.46977
500.0,11.791405262014916,13.11
501.0,11.791405262014916,13.11
502.0,11.791405262014916,12.8294
503.0,11.791405262014916,12.8453
504.0,11.791405262014916,12.4589
505.0,11.791405262014916,12.0733
506.0,11.791405262014916,11.9128
507.0,11.791405262014916,11.2961
508.0,11.791405262014916,9.658999999999999
509.0,11.791405262014916,8.940430000000001
510.0,23.58281052402983,26.2408
511.0,23.58281052402983,26.2408
512.0,23.58281052402983,25.6689
513.0,23.58281052402983,25.7088
514.0,23.58281052402983,24.9294
515.0,23.58281052402983,24.1562
516.0,23.58281052402983,23.836
517.0,23.58281052402983,22.5956
518.0,23.58281052402983,19.301
519.0,23.58281052402983,17.8784
520.0,47.16562104805966,52.5025
521.0,47.16562104805966,52.5025
522.0,47.16562104805966,51.3506
523.0,47.16562104805966,51.4321
524.0,47.16562104805966,49.8719
525.0,47.16562104805966,48.321999999999996
526.0,47.16562104805966,47.6776
527.0,47.16562104805966,45.1953
528.0,47.16562104805966,38.588
529.0,47.16562104805966,35.7528
530.0,94.33124209611933,105.02600000000001
531.0,94.33124209611933,105.02600000000001
532.0,94.33124209611933,102.735
533.0,94.33124209611933,102.881
534.0,94.33124209611933,99.7599
535.0,94.33124209611933,96.6534
536.0,94.33124209611933,95.3277
537.0,94.33124209611933,90.4006
538.0,94.33124209611933,77.1799
539.0,94.33124209611933,71.5133
540.0,188.66248419223865,210.072
541.0,188.66248419223865,210.072
542.0,188.66248419223865,205.46599999999998
543.0,188.66248419223865,205.78400000000002
544.0,188.66248419223865,199.53799999999998
545.0,188.66248419223865,193.31599999999997
546.0,188.66248419223865,190.62099999999998
547.0,188.66248419223865,180.80599999999998
548.0,188.66248419223865,154.668
549.0,188.66248419223865,143.032
550.0,0.11675699947843199,0.0868147
551.0,0.11675699947843199,0.0868147
552.0,0.11675699947843199,0.0868147
553.0,0.11675699947843199,0.0868148
554.0,0.11675699947843199,0.0868148
555.0,0.11675699947843199,0.0868148
556.0,0.11675699947843199,0.08681489999999999
557.0,0.11675699947843199,0.08681489999999999
558.0,0.11675699947843199,0.080527
559.0,0.11675699947843199,0.06828139999999999
560.0,0.23351399895686398,0.210125
561.0,0.23351399895686398,0.210125
562.0,0.23351399895686398,0.20987600000000003
563.0,0.23351399895686398,0.20988400000000001
564.0,0.23351399895686398,0.207164
565.0,0.23351399895686398,0.203373
566.0,0.23351399895686398,0.201695
567.0,0.23351399895686398,0.1915
568.0,0.23351399895686398,0.15628399999999998
569.0,0.23351399895686398,0.135692
570.0,0.46702799791372795,0.47702799999999995
571.0,0.46702799791372795,0.47702799999999995
572.0,0.46702799791372795,0.468105
573.0,0.46702799791372795,0.468552
574.0,0.46702799791372795,0.453744
575.0,0.46702799791372795,0.437845
576.0,0.46702799791372795,0.432907
577.0,0.46702799791372795,0.400424
578.0,0.46702799791372795,0.328277
579.0,0.46702799791372795,0.270527
580.0,0.9340559958274559,1.0114
581.0,0.9340559958274559,1.0114
582.0,0.9340559958274559,0.9849030000000001
583.0,0.9340559958274559,0.986258
584.0,0.9340559958274559,0.947016
585.0,0.9340559958274559,0.906802
586.0,0.9340559958274559,0.8868530000000001
587.0,0.9340559958274559,0.8200639999999999
588.0,0.9340559958274559,0.655899
589.0,0.9340559958274559,0.542141
590.0,1.8681119916549118,2.08015
591.0,1.8681119916549118,2.08015
592.0,1.8681119916549118,2.0167599999999997
593.0,1.8681119916549118,2.0223400000000002
594.0,1.8681119916549118,1.9342400000000002
595.0,1.8681119916549118,1.8447
596.0,1.8681119916549118,1.80656
597.0,1.8681119916549118,1.6604700000000001
598.0,1.8681119916549118,1.28278
599.0,1.8681119916549118,1.08766
600.0,3.7362239833098236,4.217630000000001
601.0,3.7362239833098236,4.217630000000001
602.0,3.7362239833098236,4.08164
603.0,3.7362239833098236,4.09061
604.0,3.7362239833098236,3.9045400000000003
605.0,3.7362239833098236,3.7198900000000004
606.0,3.7362239833098236,3.64192
607.0,3.7362239833098236,3.3408900000000004
608.0,3.7362239833098236,2.56799
609.0,3.7362239833098236,2.1779
610.0,7.472447966619647,8.49259
611.0,7.472447966619647,8.49259
612.0,7.472447966619647,8.21701
613.0,7.472447966619647,8.2329
614.0,7.472447966619647,7.851439999999999
615.0,7.472447966619647,7.471019999999999
616.0,7.472447966619647,7.3105
617.0,7.472447966619647,6.700830000000001
618.0,7.472447966619647,5.09435
619.0,7.472447966619647,4.35712
620.0,14.944895933239295,17.0425
621.0,14.944895933239295,17.0425
622.0,14.944895933239295,16.4766
623.0,14.944895933239295,16.5156
624.0,14.944895933239295,15.7419
625.0,14.944895933239295,14.972999999999999
626.0,14.944895933239295,14.6535
627.0,14.944895933239295,13.4194
628.0,14.944895933239295,10.2084
629.0,14.944895933239295,8.71289
630.0,29.88979186647859,34.1424
631.0,29.88979186647859,34.1424
632.0,29.88979186647859,32.9957
633.0,29.88979186647859,33.0771
634.0,29.88979186647859,31.5226
635.0,29.88979186647859,29.9771
636.0,29.88979186647859,29.3327
637.0,29.88979186647859,26.8574
638.0,29.88979186647859,20.2783
639.0,29.88979186647859,17.4246
640.0,59.77958373295718,68.3422
641.0,59.77958373295718,68.3422
642.0,59.77958373295718,66.0565
643.0,59.77958373295718,66.2025
644.0,59.77958373295718,63.0852
645.0,59.77958373295718,59.985
646.0,59.77958373295718,58.6597
647.0,59.77958373295718,53.7392
648.0,59.77958373295718,40.4342
649.0,59.77958373295718,34.86
650.0,119.55916746591436,136.74200000000002
651.0,119.55916746591436,136.74200000000002
652.0,119.55916746591436,132.141
653.0,119.55916746591436,132.458
654.0,119.55916746591436,126.21700000000001
655.0,119.55916746591436,120.001
656.0,119.55916746591436,117.305
657.0,119.55916746591436,107.49799999999999
658.0,119.55916746591436,81.0843
659.0,119.55916746591436,69.7285
660.0,0.08447473672134775,0.04356
661.0,0.08447473672134775,0.04356
662.0,0.08447473672134775,0.04356
663.0,0.08447473672134775,0.0435601
664.0,0.08447473672134775,0.0435601
665.0,0.08447473672134775,0.0435601
666.0,0.08447473672134775,0.0435601
667.0,0.08447473672134775,0.0435602
668.0,0.08447473672134775,0.0397147
669.0,0.08447473672134775,0.0298781
670.0,0.1689494734426955,0.12834600000000002
671.0,0.1689494734426955,0.12834600000000002
672.0,0.1689494734426955,0.12834600000000002
673.0,0.1689494734426955,0.12834600000000002
674.0,0.1689494734426955,0.126728
675.0,0.1689494734426955,0.123324
676.0,0.1689494734426955,0.121331
677.0,0.1689494734426955,0.112435
678.0,0.1689494734426955,0.0862052
679.0,0.1689494734426955,0.0591077
680.0,0.337898946885391,0.323338
681.0,0.337898946885391,0.323338
682.0,0.337898946885391,0.315101
683.0,0.337898946885391,0.31564200000000003
684.0,0.337898946885391,0.30142800000000003
685.0,0.337898946885391,0.285931
686.0,0.337898946885391,0.282459
687.0,0.337898946885391,0.250176
688.0,0.337898946885391,0.191415
689.0,0.337898946885391,0.122745
690.0,0.675797893770782,0.714568
691.0,0.675797893770782,0.714568
692.0,0.675797893770782,0.688817
693.0,0.675797893770782,0.690049
694.0,0.675797893770782,0.651351
695.0,0.675797893770782,0.611736
696.0,0.675797893770782,0.593176
697.0,0.675797893770782,0.526651
698.0,0.675797893770782,0.376999
699.0,0.675797893770782,0.24303400000000003
700.0,1.351595787541564,1.4969999999999999
701.0,1.351595787541564,1.4969999999999999
702.0,1.351595787541564,1.43439
703.0,1.351595787541564,1.43972
704.0,1.351595787541564,1.35226
705.0,1.351595787541564,1.26335
706.0,1.351595787541564,1.2265700000000002
707.0,1.351595787541564,1.08075
708.0,1.351595787541564,0.673658
709.0,1.351595787541564,0.497708
710.0,2.703191575083128,3.06187
711.0,2.703191575083128,3.06187
712.0,2.703191575083128,2.9266900000000002
713.0,2.703191575083128,2.9351700000000003
714.0,2.703191575083128,2.74995
715.0,2.703191575083128,2.56622
716.0,2.703191575083128,2.48932
717.0,2.703191575083128,2.18855
718.0,2.703191575083128,1.3686399999999999
719.0,2.703191575083128,1.01188
720.0,5.406383150166256,6.1916199999999995
721.0,5.406383150166256,6.1916199999999995
722.0,5.406383150166256,5.91679
723.0,5.406383150166256,5.93224
724.0,5.406383150166256,5.55163
725.0,5.406383150166256,5.17173
726.0,5.406383150166256,5.0127
727.0,5.406383150166256,4.40264
728.0,5.406383150166256,2.66915
729.0,5.406383150166256,2.03646
730.0,10.812766300332513,12.4511
731.0,10.812766300332513,12.4511
732.0,10.812766300332513,11.8853
733.0,10.812766300332513,11.9245
734.0,10.812766300332513,11.1516
735.0,10.812766300332513,10.3833
736.0,10.812766300332513,10.0665
737.0,10.812766300332513,8.830860000000001
738.0,10.812766300332513,5.32247
739.0,10.812766300332513,4.0864400000000005
740.0,21.625532600665025,24.9701
741.0,21.625532600665025,24.9701
742.0,21.625532600665025,23.824
743.0,21.625532600665025,23.9051
744.0,21.625532600665025,22.3514
745.0,21.625532600665025,20.8063
746.0,21.625532600665025,20.1596
747.0,21.625532600665025,17.6878
748.0,21.625532600665025,10.6488
749.0,21.625532600665025,8.1705
750.0,43.25106520133005,50.0081
751.0,43.25106520133005,50.0081
752.0,43.25106520133005,47.7207
753.0,43.25106520133005,47.8687
754.0,43.25106520133005,44.7533
755.0,43.25106520133005,41.6526
756.0,43.25106520133005,40.3138
757.0,43.25106520133005,35.4078
758.0,43.25106520133005,21.1825
759.0,43.25106520133005,16.3845
760.0,86.5021304026601,100.084
761.0,86.5021304026601,100.084
762.0,86.5021304026601,95.4841
763.0,86.5021304026601,95.8007
764.0,86.5021304026601,89.5605
765.0,86.5021304026601,83.3452
766.0,86.5021304026601,80.6304
767.0,86.5021304026601,70.8428
768.0,86.5021304026601,42.745
769.0,86.5021304026601,32.7466
770.0,0.06572083646005125,0.0279889
771.0,0.06572083646005125,0.027992900000000005
772.0,0.06572083646005125,0.0279971
773.0,0.06572083646005125,0.028001099999999998
774.0,0.06572083646005125,0.028005099999999998
775.0,0.06572083646005125,0.0280093
776.0,0.06572083646005125,0.028013299999999998
777.0,0.06572083646005125,0.0280173
778.0,0.06572083646005125,0.0287512
779.0,0.06572083646005125,0.0298781
780.0,0.1314416729201025,0.07949550000000001
781.0,0.1314416729201025,0.07949550000000001
782.0,0.1314416729201025,0.0794956
783.0,0.1314416729201025,0.0794956
784.0,0.1314416729201025,0.07873229999999999
785.0,0.1314416729201025,0.0761671
786.0,0.1314416729201025,0.07268279999999999
787.0,0.1314416729201025,0.0670012
788.0,0.1314416729201025,0.0521933
789.0,0.1314416729201025,0.051467
790.0,0.262883345840205,0.23099699999999998
791.0,0.262883345840205,0.23099699999999998
792.0,0.262883345840205,0.22273099999999998
793.0,0.262883345840205,0.22344099999999997
794.0,0.262883345840205,0.21049400000000001
795.0,0.262883345840205,0.196128
796.0,0.262883345840205,0.190665
797.0,0.262883345840205,0.161803
798.0,0.262883345840205,0.0964664
799.0,0.262883345840205,0.09292180000000001
800.0,0.52576669168041,0.536323
801.0,0.52576669168041,0.536323
802.0,0.52576669168041,0.51008
803.0,0.52576669168041,0.512103
804.0,0.52576669168041,0.474512
805.0,0.52576669168041,0.43571499999999996
806.0,0.52576669168041,0.418067
807.0,0.52576669168041,0.35237399999999997
808.0,0.52576669168041,0.180582
809.0,0.52576669168041,0.179335
810.0,1.05153338336082,1.14699
811.0,1.05153338336082,1.14699
812.0,1.05153338336082,1.08407
813.0,1.05153338336082,1.09009
814.0,1.05153338336082,1.00365
815.0,1.05153338336082,0.915575
816.0,1.05153338336082,0.8796809999999999
817.0,1.05153338336082,0.734114
818.0,1.05153338336082,0.352472
819.0,1.05153338336082,0.337443
820.0,2.10306676672164,2.36829
821.0,2.10306676672164,2.36829
822.0,2.10306676672164,2.2328799999999998
823.0,2.10306676672164,2.24218
824.0,2.10306676672164,2.05777
825.0,2.10306676672164,1.8749099999999999
826.0,2.10306676672164,1.7984799999999999
827.0,2.10306676672164,1.49837
828.0,2.10306676672164,0.682949
829.0,2.10306676672164,0.627288
830.0,4.20613353344328,4.81091
831.0,4.20613353344328,4.81091
832.0,4.20613353344328,4.5365
833.0,4.20613353344328,4.55213
834.0,4.20613353344328,4.1723300000000005
835.0,4.20613353344328,3.79365
836.0,4.20613353344328,3.6346
837.0,4.20613353344328,3.02542
838.0,4.20613353344328,1.3288
839.0,4.20613353344328,1.21095
840.0,8.41226706688656,9.69613
841.0,8.41226706688656,9.69613
842.0,8.41226706688656,9.12951
843.0,8.41226706688656,9.17008
844.0,8.41226706688656,8.39808
845.0,8.41226706688656,7.630739999999999
846.0,8.41226706688656,7.31142
847.0,8.41226706688656,6.078130000000001
848.0,8.41226706688656,2.62447
849.0,8.41226706688656,2.37225
850.0,16.82453413377312,19.4666
851.0,16.82453413377312,19.4666
852.0,16.82453413377312,18.317999999999998
853.0,16.82453413377312,18.4022
854.0,16.82453413377312,16.8494
855.0,16.82453413377312,15.3052
856.0,16.82453413377312,14.655999999999999
857.0,16.82453413377312,12.1837
858.0,16.82453413377312,5.27249
859.0,16.82453413377312,4.70375
860.0,33.64906826754624,39.0075
861.0,33.64906826754624,39.0075
862.0,33.64906826754624,36.7197
863.0,33.64906826754624,36.8688
864.0,33.64906826754624,33.7541
865.0,33.64906826754624,30.6547
866.0,33.64906826754624,29.3125
867.0,33.64906826754624,24.4061
868.0,33.64906826754624,10.4284
869.0,33.64906826754624,9.35488
870.0,67.29813653509248,78.0893
871.0,67.29813653509248,78.0893
872.0,67.29813653509248,73.4876
873.0,67.29813653509248,73.8066
874.0,67.29813653509248,67.5674
875.0,67.29813653509248,61.3528
876.0,67.29813653509248,58.6261
877.0,67.29813653509248,48.8411
878.0,67.29813653509248,20.7385
879.0,67.29813653509248,18.6627


==> predictionResultsTime.csv <==
Index,TimePredicted,TimeActual
0.0,2108011291.1887956,2097360031.0
1.0,2108011291.1887956,2097360064.0
2.0,2108011291.1887956,2097420098.0
3.0,2108011291.1887956,2097420131.0
4.0,2108011291.1887956,2097544164.0
5.0,2108011291.1887956,2097668198.0
6.0,2108011291.1887956,2098313231.0
7.0,2108011291.1887956,2097916264.0
8.0,2108011291.1887956,2098164298.0
9.0,2108011291.1887956,2098660331.0
10.0,4215776269.619567,4194492029.0
11.0,4215776269.619567,4194492062.0
12.0,4215776269.619567,4195168096.0
13.0,4215776269.619567,4194572129.0
14.0,4215776269.619567,4194696162.0
15.0,4215776269.619567,4194820196.0
16.0,4215776269.619567,4194820229.0
17.0,4215776269.619567,4195068262.0
18.0,4215776269.619567,4195316296.0
19.0,4215776269.619567,4195812329.0
20.0,8431306226.48111,8388796023.0
21.0,8431306226.48111,8388796056.0
22.0,8431306226.48111,8388876090.0
23.0,8431306226.48111,8388876123.0
24.0,8431306226.48111,8389000156.0
25.0,8431306226.48111,8389124190.0
26.0,8431306226.48111,8389124223.0
27.0,8431306226.48111,8389372256.0
28.0,8431306226.48111,8389620290.0
29.0,8431306226.48111,8390116323.0
30.0,16862366140.204195,16777404011.0
31.0,16862366140.204195,16777404044.0
32.0,16862366140.204195,16777424078.0
33.0,16862366140.204195,16777484111.0
34.0,16862366140.204195,16777608144.0
35.0,16862366140.204195,16777732178.0
36.0,16862366140.204195,16777732211.0
37.0,16862366140.204195,16777980244.0
38.0,16862366140.204195,16778228278.0
39.0,16862366140.204195,16778724311.0
40.0,33724485967.650368,33554620018.0
41.0,33724485967.650368,33554620051.0
42.0,33724485967.650368,33554700085.0
43.0,33724485967.650368,33554700118.0
44.0,33724485967.650368,33554824151.0
45.0,33724485967.650368,33554948185.0
46.0,33724485967.650368,33554948218.0
47.0,33724485967.650368,33555196251.0
48.0,33724485967.650368,33555196285.0
49.0,33724485967.650368,33555940318.0
50.0,67448725622.54271,67109052030.0
51.0,67448725622.54271,67109052063.0
52.0,67448725622.54271,67109584097.0
53.0,67448725622.54271,67109132130.0
54.0,67448725622.54271,67109256163.0
55.0,67448725622.54271,67109380197.0
56.0,67448725622.54271,67109380230.0
57.0,67448725622.54271,67109628263.0
58.0,67448725622.54271,67111114297.0
59.0,67448725622.54271,67110372330.0
60.0,134897204932.3274,134218000000.0
61.0,134897204932.3274,134218000000.0
62.0,134897204932.3274,134218000000.0
63.0,134897204932.3274,134218000000.0
64.0,134897204932.3274,134218000000.0
65.0,134897204932.3274,134218000000.0
66.0,134897204932.3274,134218000000.0
67.0,134897204932.3274,134218000000.0
68.0,134897204932.3274,134219000000.0
69.0,134897204932.3274,134219000000.0
70.0,269794163551.89676,268436000000.0
71.0,269794163551.89676,268436000000.0
72.0,269794163551.89676,268436000000.0
73.0,269794163551.89676,268436000000.0
74.0,269794163551.89676,268436000000.0
75.0,269794163551.89676,268436000000.0
76.0,269794163551.89676,268436000000.0
77.0,269794163551.89676,268436000000.0
78.0,269794163551.89676,268436000000.0
79.0,269794163551.89676,268437000000.0
80.0,539588080791.03546,536871000000.0
81.0,539588080791.03546,536871000000.0
82.0,539588080791.03546,536871000000.0
83.0,539588080791.03546,536871000000.0
84.0,539588080791.03546,536871000000.0
85.0,539588080791.03546,536871000000.0
86.0,539588080791.03546,536871000000.0
87.0,539588080791.03546,536872000000.0
88.0,539588080791.03546,536872000000.0
89.0,539588080791.03546,536872000000.0
90.0,1079175915269.313,1073740000000.0
91.0,1079175915269.313,1073740000000.0
92.0,1079175915269.313,1073740000000.0
93.0,1079175915269.313,1073740000000.0
94.0,1079175915269.313,1073740000000.0
95.0,1079175915269.313,1073740000000.0
96.0,1079175915269.313,1073740000000.0
97.0,1079175915269.313,1073740000000.0
98.0,1079175915269.313,1073740000000.0
99.0,1079175915269.313,1073740000000.0
100.0,2158351584225.868,2147480000000.0
101.0,2158351584225.868,2147480000000.0
102.0,2158351584225.868,2147480000000.0
103.0,2158351584225.868,2147480000000.0
104.0,2158351584225.868,2147480000000.0
105.0,2158351584225.868,2147480000000.0
106.0,2158351584225.868,2147480000000.0
107.0,2158351584225.868,2147480000000.0
108.0,2158351584225.868,2147480000000.0
109.0,2158351584225.868,2147490000000.0
110.0,1054154706.9123051,1048784031.0
111.0,1054154706.9123051,1048784064.0
112.0,1054154706.9123051,1048844098.0
113.0,1054154706.9123051,1048844131.0
114.0,1054154706.9123051,1048968164.0
115.0,1054154706.9123051,1049092198.0
116.0,1054154706.9123051,1049737231.0
117.0,1054154706.9123051,1049340264.0
118.0,1054154706.9123051,1049588298.0
119.0,1054154706.9123051,1050084331.0
120.0,2108037196.1276908,2097340029.0
121.0,2108037196.1276908,2097340062.0
122.0,2108037196.1276908,2098016096.0
123.0,2108037196.1276908,2097420129.0
124.0,2108037196.1276908,2097544162.0
125.0,2108037196.1276908,2097668196.0
126.0,2108037196.1276908,2097668229.0
127.0,2108037196.1276908,2097916262.0
128.0,2108037196.1276908,2098164296.0
129.0,2108037196.1276908,2098660329.0
130.0,4215802174.558462,4194492023.0
131.0,4215802174.558462,4194492056.0
132.0,4215802174.558462,4194572090.0
133.0,4215802174.558462,4194572123.0
134.0,4215802174.558462,4194696156.0
135.0,4215802174.558462,4194820190.0
136.0,4215802174.558462,4194820223.0
137.0,4215802174.558462,4195068256.0
138.0,4215802174.558462,4195316290.0
139.0,4215802174.558462,4195812323.0
140.0,8431332131.420005,8388796011.0
141.0,8431332131.420005,8388796044.0
142.0,8431332131.420005,8388816078.0
143.0,8431332131.420005,8388876111.0
144.0,8431332131.420005,8389000144.0
145.0,8431332131.420005,8389124178.0
146.0,8431332131.420005,8389124211.0
147.0,8431332131.420005,8389372244.0
148.0,8431332131.420005,8389620278.0
149.0,8431332131.420005,8390116311.0
150.0,16862392045.14309,16777403986.0
151.0,16862392045.14309,16777404019.0
152.0,16862392045.14309,16777484053.0
153.0,16862392045.14309,16777484086.0
154.0,16862392045.14309,16777608119.0
155.0,16862392045.14309,16777732153.0
156.0,16862392045.14309,16777732186.0
157.0,16862392045.14309,16777980219.0
158.0,16862392045.14309,16777980253.0
159.0,16862392045.14309,16778724286.0
160.0,33724511872.58926,33554620000.0
161.0,33724511872.58926,33554620033.0
162.0,33724511872.58926,33555152067.0
163.0,33724511872.58926,33554700100.0
164.0,33724511872.58926,33554824133.0
165.0,33724511872.58926,33554948167.0
166.0,33724511872.58926,33554948200.0
167.0,33724511872.58926,33555196233.0
168.0,33724511872.58926,33555444267.0
169.0,33724511872.58926,33555940300.0
170.0,67448751527.481606,67109052027.0
171.0,67448751527.481606,67109052060.0
172.0,67448751527.481606,67109425094.0
173.0,67448751527.481606,67109132127.0
174.0,67448751527.481606,67109256160.0
175.0,67448751527.481606,67109380194.0
176.0,67448751527.481606,67109380227.0
177.0,67448751527.481606,67109628260.0
178.0,67448751527.481606,67109876294.0
179.0,67448751527.481606,67110372327.0
180.0,134897230837.26628,134218000000.0
181.0,134897230837.26628,134218000000.0
182.0,134897230837.26628,134218000000.0
183.0,134897230837.26628,134218000000.0
184.0,134897230837.26628,134218000000.0
185.0,134897230837.26628,134218000000.0
186.0,134897230837.26628,134218000000.0
187.0,134897230837.26628,134218000000.0
188.0,134897230837.26628,134219000000.0
189.0,134897230837.26628,134219000000.0
190.0,269794189456.83566,268436000000.0
191.0,269794189456.83566,268436000000.0
192.0,269794189456.83566,268436000000.0
193.0,269794189456.83566,268436000000.0
194.0,269794189456.83566,268436000000.0
195.0,269794189456.83566,268436000000.0
196.0,269794189456.83566,268436000000.0
197.0,269794189456.83566,268436000000.0
198.0,269794189456.83566,268437000000.0
199.0,269794189456.83566,268437000000.0
200.0,539588106695.97437,536871000000.0
201.0,539588106695.97437,536871000000.0
202.0,539588106695.97437,536871000000.0
203.0,539588106695.97437,536871000000.0
204.0,539588106695.97437,536871000000.0
205.0,539588106695.97437,536871000000.0
206.0,539588106695.97437,536872000000.0
207.0,539588106695.97437,536872000000.0
208.0,539588106695.97437,536872000000.0
209.0,539588106695.97437,536872000000.0
210.0,1079175941174.2518,1073740000000.0
211.0,1079175941174.2518,1073740000000.0
212.0,1079175941174.2518,1073740000000.0
213.0,1079175941174.2518,1073740000000.0
214.0,1079175941174.2518,1073740000000.0
215.0,1079175941174.2518,1073740000000.0
216.0,1079175941174.2518,1073740000000.0
217.0,1079175941174.2518,1073740000000.0
218.0,1079175941174.2518,1073740000000.0
219.0,1079175941174.2518,1073740000000.0
220.0,702889173.2256112,699258658.0
221.0,702889173.2256112,699258691.0
222.0,702889173.2256112,699318725.0
223.0,702889173.2256112,699318758.0
224.0,702889173.2256112,699442791.0
225.0,702889173.2256112,699566825.0
226.0,702889173.2256112,700211858.0
227.0,702889173.2256112,699814891.0
228.0,702889173.2256112,700062925.0
229.0,702889173.2256112,700558958.0
230.0,1405477499.3692017,1398289343.0
231.0,1405477499.3692017,1398289376.0
232.0,1405477499.3692017,1398965410.0
233.0,1405477499.3692017,1398369443.0
234.0,1405477499.3692017,1398493476.0
235.0,1405477499.3692017,1398617510.0
236.0,1405477499.3692017,1398617543.0
237.0,1405477499.3692017,1398865576.0
238.0,1405477499.3692017,1399113610.0
239.0,1405477499.3692017,1399609643.0
240.0,2810654151.656382,2796390652.0
241.0,2810654151.656382,2796390685.0
242.0,2810654151.656382,2796470719.0
243.0,2810654151.656382,2796470752.0
244.0,2810654151.656382,2796594785.0
245.0,2810654151.656382,2796718819.0
246.0,2810654151.656382,2796718852.0
247.0,2810654151.656382,2796966885.0
248.0,2810654151.656382,2797214919.0
249.0,2810654151.656382,2797710952.0
250.0,5621007456.230743,5592593331.0
251.0,5621007456.230743,5592593364.0
252.0,5621007456.230743,5592613398.0
253.0,5621007456.230743,5592673431.0
254.0,5621007456.230743,5592797464.0
255.0,5621007456.230743,5592921498.0
256.0,5621007456.230743,5592921531.0
257.0,5621007456.230743,5593169564.0
258.0,5621007456.230743,5593417598.0
259.0,5621007456.230743,5593913631.0
260.0,11241714065.379467,11184998689.0
261.0,11241714065.379467,11184998722.0
262.0,11241714065.379467,11185078756.0
263.0,11241714065.379467,11185078789.0
264.0,11241714065.379467,11185202822.0
265.0,11241714065.379467,11185326856.0
266.0,11241714065.379467,11185326889.0
267.0,11241714065.379467,11185574922.0
268.0,11241714065.379467,11185574956.0
269.0,11241714065.379467,11186318989.0
270.0,22483127283.67691,22369809345.0
271.0,22483127283.67691,22369809378.0
272.0,22483127283.67691,22370341412.0
273.0,22483127283.67691,22369889445.0
274.0,22483127283.67691,22370013478.0
275.0,22483127283.67691,22370137512.0
276.0,22483127283.67691,22370137545.0
277.0,22483127283.67691,22370385578.0
278.0,22483127283.67691,22370633612.0
279.0,22483127283.67691,22371129645.0
280.0,44965953720.271805,44739430656.0
281.0,44965953720.271805,44739430689.0
282.0,44965953720.271805,44739803723.0
283.0,44965953720.271805,44739510756.0
284.0,44965953720.271805,44739634789.0
285.0,44965953720.271805,44739758823.0
286.0,44965953720.271805,44739758856.0
287.0,44965953720.271805,44740006889.0
288.0,44965953720.271805,44740254923.0
289.0,44965953720.271805,44740750956.0
290.0,89931606593.46158,89478673338.0
291.0,89931606593.46158,89478673371.0
292.0,89931606593.46158,89478753405.0
293.0,89931606593.46158,89478753438.0
294.0,89931606593.46158,89478877471.0
295.0,89931606593.46158,89479001505.0
296.0,89931606593.46158,89479001538.0
297.0,89931606593.46158,89479249571.0
298.0,89931606593.46158,89480239605.0
299.0,89931606593.46158,89479993638.0
300.0,179862912339.84116,178957000000.0
301.0,179862912339.84116,178957000000.0
302.0,179862912339.84116,178957000000.0
303.0,179862912339.84116,178957000000.0
304.0,179862912339.84116,178957000000.0
305.0,179862912339.84116,178957000000.0
306.0,179862912339.84116,178957000000.0
307.0,179862912339.84116,178958000000.0
308.0,179862912339.84116,178958000000.0
309.0,179862912339.84116,178958000000.0
310.0,359725523832.6003,357914000000.0
311.0,359725523832.6003,357914000000.0
312.0,359725523832.6003,357914000000.0
313.0,359725523832.6003,357914000000.0
314.0,359725523832.6003,357914000000.0
315.0,359725523832.6003,357914000000.0
316.0,359725523832.6003,357915000000.0
317.0,359725523832.6003,357915000000.0
318.0,359725523832.6003,357915000000.0
319.0,359725523832.6003,357915000000.0
320.0,719450746818.1185,715828000000.0
321.0,719450746818.1185,715828000000.0
322.0,719450746818.1185,715828000000.0
323.0,719450746818.1185,715828000000.0
324.0,719450746818.1185,715828000000.0
325.0,719450746818.1185,715828000000.0
326.0,719450746818.1185,715828000000.0
327.0,719450746818.1185,715829000000.0
328.0,719450746818.1185,715829000000.0
329.0,719450746818.1185,715829000000.0
330.0,527273732.0535302,524495970.0
331.0,527273732.0535302,524496003.0
332.0,527273732.0535302,524556037.0
333.0,527273732.0535302,524556070.0
334.0,527273732.0535302,524680103.0
335.0,527273732.0535302,524804137.0
336.0,527273732.0535302,525449170.0
337.0,527273732.0535302,525052203.0
338.0,527273732.0535302,525300237.0
339.0,527273732.0535302,525796270.0
340.0,1054214976.661223,1048764029.0
341.0,1054214976.661223,1048764062.0
342.0,1054214976.661223,1049440096.0
343.0,1054214976.661223,1048844129.0
344.0,1054214976.661223,1048968162.0
345.0,1054214976.661223,1049092196.0
346.0,1054214976.661223,1049092229.0
347.0,1054214976.661223,1049340262.0
348.0,1054214976.661223,1049588296.0
349.0,1054214976.661223,1050084329.0
350.0,2108097465.8766088,2097340023.0
351.0,2108097465.8766088,2097340056.0
352.0,2108097465.8766088,2097420090.0
353.0,2108097465.8766088,2097420123.0
354.0,2108097465.8766088,2097544156.0
355.0,2108097465.8766088,2097668190.0
356.0,2108097465.8766088,2097668223.0
357.0,2108097465.8766088,2097916256.0
358.0,2108097465.8766088,2098164290.0
359.0,2108097465.8766088,2098660323.0
360.0,4215862444.30738,4194492011.0
361.0,4215862444.30738,4194492044.0
362.0,4215862444.30738,4194512078.0
363.0,4215862444.30738,4194572111.0
364.0,4215862444.30738,4194696144.0
365.0,4215862444.30738,4194820178.0
366.0,4215862444.30738,4194820211.0
367.0,4215862444.30738,4195068244.0
368.0,4215862444.30738,4195316278.0
369.0,4215862444.30738,4195812311.0
370.0,8431392401.168922,8388795986.0
371.0,8431392401.168922,8388796019.0
372.0,8431392401.168922,8388876053.0
373.0,8431392401.168922,8388876086.0
374.0,8431392401.168922,8389000119.0
375.0,8431392401.168922,8389124153.0
376.0,8431392401.168922,8389124186.0
377.0,8431392401.168922,8389372219.0
378.0,8431392401.168922,8389620253.0
379.0,8431392401.168922,8390116286.0
380.0,16862452314.892008,16777403939.0
381.0,16862452314.892008,16777403972.0
382.0,16862452314.892008,16777936006.0
383.0,16862452314.892008,16777484039.0
384.0,16862452314.892008,16777608072.0
385.0,16862452314.892008,16777732106.0
386.0,16862452314.892008,16777732139.0
387.0,16862452314.892008,16777980172.0
388.0,16862452314.892008,16782220206.0
389.0,16862452314.892008,16778724239.0
390.0,33724572142.33818,33554619967.0
391.0,33724572142.33818,33554620000.0
392.0,33724572142.33818,33554993034.0
393.0,33724572142.33818,33554700067.0
394.0,33724572142.33818,33554824100.0
395.0,33724572142.33818,33554948134.0
396.0,33724572142.33818,33554948167.0
397.0,33724572142.33818,33555196200.0
398.0,33724572142.33818,33555444234.0
399.0,33724572142.33818,33555940267.0
400.0,67448811797.23052,67109052020.0
401.0,67448811797.23052,67109052053.0
402.0,67448811797.23052,67109132087.0
403.0,67448811797.23052,67109132120.0
404.0,67448811797.23052,67109256153.0
405.0,67448811797.23052,67109380187.0
406.0,67448811797.23052,67109380220.0
407.0,67448811797.23052,67109628253.0
408.0,67448811797.23052,67109876287.0
409.0,67448811797.23052,67110372320.0
410.0,134897291107.0152,134218000000.0
411.0,134897291107.0152,134218000000.0
412.0,134897291107.0152,134218000000.0
413.0,134897291107.0152,134218000000.0
414.0,134897291107.0152,134218000000.0
415.0,134897291107.0152,134218000000.0
416.0,134897291107.0152,134218000000.0
417.0,134897291107.0152,134218000000.0
418.0,134897291107.0152,134220000000.0
419.0,134897291107.0152,134219000000.0
420.0,269794249726.58456,268436000000.0
421.0,269794249726.58456,268436000000.0
422.0,269794249726.58456,268436000000.0
423.0,269794249726.58456,268436000000.0
424.0,269794249726.58456,268436000000.0
425.0,269794249726.58456,268436000000.0
426.0,269794249726.58456,268436000000.0
427.0,269794249726.58456,268436000000.0
428.0,269794249726.58456,268436000000.0
429.0,269794249726.58456,268437000000.0
430.0,539588166965.7233,536871000000.0
431.0,539588166965.7233,536871000000.0
432.0,539588166965.7233,536871000000.0
433.0,539588166965.7233,536871000000.0
434.0,539588166965.7233,536871000000.0
435.0,539588166965.7233,536871000000.0
436.0,539588166965.7233,536871000000.0
437.0,539588166965.7233,536872000000.0
438.0,539588166965.7233,536873000000.0
439.0,539588166965.7233,536872000000.0
440.0,263966635.28720233,262351970.0
441.0,263966635.28720233,262352003.0
442.0,263966635.28720233,262412037.0
443.0,263966635.28720233,262412070.0
444.0,263966635.28720233,262536103.0
445.0,263966635.28720233,262660137.0
446.0,263966635.28720233,263305170.0
447.0,263966635.28720233,262908203.0
448.0,263966635.28720233,263156237.0
449.0,263966635.28720233,263652270.0
450.0,527437257.5910487,524475906.0
451.0,527437257.5910487,524475939.0
452.0,527437257.5910487,525151973.0
453.0,527437257.5910487,524556006.0
454.0,527437257.5910487,524680039.0
455.0,527437257.5910487,524804073.0
456.0,527437257.5910487,524804106.0
457.0,527437257.5910487,525052139.0
458.0,527437257.5910487,525300173.0
459.0,527437257.5910487,525796206.0
460.0,1054378502.1987416,1048764023.0
461.0,1054378502.1987416,1048764056.0
462.0,1054378502.1987416,1048844090.0
463.0,1054378502.1987416,1048844123.0
464.0,1054378502.1987416,1048968156.0
465.0,1054378502.1987416,1049092190.0
466.0,1054378502.1987416,1049092223.0
467.0,1054378502.1987416,1049340256.0
468.0,1054378502.1987416,1049588290.0
469.0,1054378502.1987416,1050084323.0
470.0,2108260991.4141273,2097340011.0
471.0,2108260991.4141273,2097340044.0
472.0,2108260991.4141273,2097360078.0
473.0,2108260991.4141273,2097420111.0
474.0,2108260991.4141273,2097544144.0
475.0,2108260991.4141273,2097668178.0
476.0,2108260991.4141273,2097668211.0
477.0,2108260991.4141273,2097916244.0
478.0,2108260991.4141273,2098164278.0
479.0,2108260991.4141273,2098660311.0
480.0,4216025969.8448987,4194491986.0
481.0,4216025969.8448987,4194492019.0
482.0,4216025969.8448987,4194572053.0
483.0,4216025969.8448987,4194572086.0
484.0,4216025969.8448987,4194696119.0
485.0,4216025969.8448987,4194820153.0
486.0,4216025969.8448987,4194820186.0
487.0,4216025969.8448987,4195068219.0
488.0,4216025969.8448987,4195068253.0
489.0,4216025969.8448987,4195812286.0
490.0,8431555926.706441,8388795939.0
491.0,8431555926.706441,8388795972.0
492.0,8431555926.706441,8389328006.0
493.0,8431555926.706441,8388876039.0
494.0,8431555926.706441,8389000072.0
495.0,8431555926.706441,8389124106.0
496.0,8431555926.706441,8389124139.0
497.0,8431555926.706441,8389372172.0
498.0,8431555926.706441,8389620206.0
499.0,8431555926.706441,8390116239.0
500.0,16862615840.429527,16777403845.0
501.0,16862615840.429527,16777403878.0
502.0,16862615840.429527,16777776912.0
503.0,16862615840.429527,16777483945.0
504.0,16862615840.429527,16777607978.0
505.0,16862615840.429527,16777732012.0
506.0,16862615840.429527,16777732045.0
507.0,16862615840.429527,16777980078.0
508.0,16862615840.429527,16778724112.0
509.0,16862615840.429527,16778724145.0
510.0,33724735667.875698,33554619899.0
511.0,33724735667.875698,33554619932.0
512.0,33724735667.875698,33554699966.0
513.0,33724735667.875698,33554699999.0
514.0,33724735667.875698,33554824032.0
515.0,33724735667.875698,33554948066.0
516.0,33724735667.875698,33554948099.0
517.0,33724735667.875698,33555196132.0
518.0,33724735667.875698,33556186166.0
519.0,33724735667.875698,33555940199.0
520.0,67448975322.768036,67109052007.0
521.0,67448975322.768036,67109052040.0
522.0,67448975322.768036,67109072074.0
523.0,67448975322.768036,67109132107.0
524.0,67448975322.768036,67109256140.0
525.0,67448975322.768036,67109380174.0
526.0,67448975322.768036,67109380207.0
527.0,67448975322.768036,67109628240.0
528.0,67448975322.768036,67110372274.0
529.0,67448975322.768036,67110372307.0
530.0,134897454632.55272,134218000000.0
531.0,134897454632.55272,134218000000.0
532.0,134897454632.55272,134218000000.0
533.0,134897454632.55272,134218000000.0
534.0,134897454632.55272,134218000000.0
535.0,134897454632.55272,134218000000.0
536.0,134897454632.55272,134218000000.0
537.0,134897454632.55272,134218000000.0
538.0,134897454632.55272,134219000000.0
539.0,134897454632.55272,134219000000.0
540.0,269794413252.1221,268436000000.0
541.0,269794413252.1221,268436000000.0
542.0,269794413252.1221,268436000000.0
543.0,269794413252.1221,268436000000.0
544.0,269794413252.1221,268436000000.0
545.0,269794413252.1221,268436000000.0
546.0,269794413252.1221,268436000000.0
547.0,269794413252.1221,268436000000.0
548.0,269794413252.1221,268436000000.0
549.0,269794413252.1221,268437000000.0
550.0,176387045.95481864,175526658.0
551.0,176387045.95481864,175526691.0
552.0,176387045.95481864,175526725.0
553.0,176387045.95481864,175526758.0
554.0,176387045.95481864,175526791.0
555.0,176387045.95481864,175526825.0
556.0,176387045.95481864,175526858.0
557.0,176387045.95481864,175526891.0
558.0,176387045.95481864,175774925.0
559.0,176387045.95481864,176270958.0
560.0,352034127.4907162,349733282.0
561.0,352034127.4907162,349733315.0
562.0,352034127.4907162,349793349.0
563.0,352034127.4907162,349793382.0
564.0,352034127.4907162,349917415.0
565.0,352034127.4907162,350041449.0
566.0,352034127.4907162,350041482.0
567.0,352034127.4907162,350289515.0
568.0,352034127.4907162,350537549.0
569.0,352034127.4907162,351033582.0
570.0,703328290.5625114,699238530.0
571.0,703328290.5625114,699238563.0
572.0,703328290.5625114,699318597.0
573.0,703328290.5625114,699318630.0
574.0,703328290.5625114,699442663.0
575.0,703328290.5625114,699566697.0
576.0,703328290.5625114,699566730.0
577.0,703328290.5625114,699814763.0
578.0,703328290.5625114,701435797.0
579.0,703328290.5625114,700558830.0
580.0,1405916616.7061017,1398289270.0
581.0,1405916616.7061017,1398289303.0
582.0,1405916616.7061017,1398369337.0
583.0,1405916616.7061017,1398369370.0
584.0,1405916616.7061017,1398493403.0
585.0,1405916616.7061017,1398617437.0
586.0,1405916616.7061017,1398617470.0
587.0,1405916616.7061017,1398865503.0
588.0,1405916616.7061017,1398996471.0
589.0,1405916616.7061017,1399609570.0
590.0,2811093268.9932823,2796390506.0
591.0,2811093268.9932823,2796390539.0
592.0,2811093268.9932823,2796470573.0
593.0,2811093268.9932823,2796470606.0
594.0,2811093268.9932823,2796594639.0
595.0,2811093268.9932823,2796718673.0
596.0,2811093268.9932823,2796718706.0
597.0,2811093268.9932823,2796966739.0
598.0,2811093268.9932823,2797214773.0
599.0,2811093268.9932823,2797710806.0
600.0,5621446573.567644,5592593223.0
601.0,5621446573.567644,5592593256.0
602.0,5621446573.567644,5592673290.0
603.0,5621446573.567644,5592673323.0
604.0,5621446573.567644,5592797356.0
605.0,5621446573.567644,5592921390.0
606.0,5621446573.567644,5592921423.0
607.0,5621446573.567644,5593169456.0
608.0,5621446573.567644,5593417490.0
609.0,5621446573.567644,5593913523.0
610.0,11242153182.716366,11184998656.0
611.0,11242153182.716366,11184998689.0
612.0,11242153182.716366,11185018723.0
613.0,11242153182.716366,11185078756.0
614.0,11242153182.716366,11185202789.0
615.0,11242153182.716366,11185326823.0
616.0,11242153182.716366,11185326856.0
617.0,11242153182.716366,11185574889.0
618.0,11242153182.716366,11185822923.0
619.0,11242153182.716366,11186318956.0
620.0,22483566401.013813,22369809277.0
621.0,22483566401.013813,22369809310.0
622.0,22483566401.013813,22370380344.0
623.0,22483566401.013813,22369889377.0
624.0,22483566401.013813,22370013410.0
625.0,22483566401.013813,22370137444.0
626.0,22483566401.013813,22370906477.0
627.0,22483566401.013813,22370385510.0
628.0,22483566401.013813,22371160478.0
629.0,22483566401.013813,22371129577.0
630.0,44966392837.6087,44739430520.0
631.0,44966392837.6087,44739430553.0
632.0,44966392837.6087,44739510587.0
633.0,44966392837.6087,44739510620.0
634.0,44966392837.6087,44739634653.0
635.0,44966392837.6087,44739758687.0
636.0,44966392837.6087,44739758720.0
637.0,44966392837.6087,44740006753.0
638.0,44966392837.6087,44740750787.0
639.0,44966392837.6087,44740750820.0
640.0,89932045710.79848,89478673250.0
641.0,89932045710.79848,89478673283.0
642.0,89932045710.79848,89478753317.0
643.0,89932045710.79848,89478753350.0
644.0,89932045710.79848,89478877383.0
645.0,89932045710.79848,89479001417.0
646.0,89932045710.79848,89479249450.0
647.0,89932045710.79848,89479249483.0
648.0,89932045710.79848,89481621517.0
649.0,89932045710.79848,89479993550.0
650.0,179863351457.17804,178957000000.0
651.0,179863351457.17804,178957000000.0
652.0,179863351457.17804,178957000000.0
653.0,179863351457.17804,178957000000.0
654.0,179863351457.17804,178957000000.0
655.0,179863351457.17804,178957000000.0
656.0,179863351457.17804,178957000000.0
657.0,179863351457.17804,178958000000.0
658.0,179863351457.17804,178959000000.0
659.0,179863351457.17804,178958000000.0
660.0,132839208.34744543,131835970.0
661.0,132839208.34744543,131836003.0
662.0,132839208.34744543,131836037.0
663.0,132839208.34744543,131836070.0
664.0,132839208.34744543,131836103.0
665.0,132839208.34744543,131836137.0
666.0,132839208.34744543,131836170.0
667.0,132839208.34744543,131836203.0
668.0,132839208.34744543,132970237.0
669.0,132839208.34744543,136450283.0
670.0,264574519.49936864,262411906.0
671.0,264574519.49936864,262411939.0
672.0,264574519.49936864,262411973.0
673.0,264574519.49936864,262412006.0
674.0,264574519.49936864,262536039.0
675.0,264574519.49936864,262660073.0
676.0,264574519.49936864,262660106.0
677.0,264574519.49936864,262908139.0
678.0,264574519.49936864,263156173.0
679.0,264574519.49936864,263652206.0
680.0,528045141.803215,524475778.0
681.0,528045141.803215,524475811.0
682.0,528045141.803215,524555845.0
683.0,528045141.803215,524555878.0
684.0,528045141.803215,524679911.0
685.0,528045141.803215,524803945.0
686.0,528045141.803215,524803978.0
687.0,528045141.803215,525052011.0
688.0,528045141.803215,525300045.0
689.0,528045141.803215,525796078.0
690.0,1054986386.4109079,1048763760.0
691.0,1054986386.4109079,1048763793.0
692.0,1054986386.4109079,1048843827.0
693.0,1054986386.4109079,1048843860.0
694.0,1054986386.4109079,1048967893.0
695.0,1054986386.4109079,1049091927.0
696.0,1054986386.4109079,1049091960.0
697.0,1054986386.4109079,1049339993.0
698.0,1054986386.4109079,1050817027.0
699.0,1054986386.4109079,1051361061.0
700.0,2108868875.6262937,2097339487.0
701.0,2108868875.6262937,2097339520.0
702.0,2108868875.6262937,2097419554.0
703.0,2108868875.6262937,2097419587.0
704.0,2108868875.6262937,2097543620.0
705.0,2108868875.6262937,2097667654.0
706.0,2108868875.6262937,2097667687.0
707.0,2108868875.6262937,2097915720.0
708.0,2108868875.6262937,2100638754.0
709.0,2108868875.6262937,2098659787.0
710.0,4216633854.057065,4194490940.0
711.0,4216633854.057065,4194490973.0
712.0,4216633854.057065,4194571007.0
713.0,4216633854.057065,4194571040.0
714.0,4216633854.057065,4194695073.0
715.0,4216633854.057065,4194819107.0
716.0,4216633854.057065,4194819140.0
717.0,4216633854.057065,4195067173.0
718.0,4216633854.057065,4196794834.0
719.0,4216633854.057065,4195811240.0
720.0,8432163810.918608,8388793844.0
721.0,8432163810.918608,8388793877.0
722.0,8432163810.918608,8388813911.0
723.0,8432163810.918608,8388873944.0
724.0,8432163810.918608,8388997977.0
725.0,8432163810.918608,8389122011.0
726.0,8432163810.918608,8389122044.0
727.0,8432163810.918608,8389370077.0
728.0,8432163810.918608,8391478111.0
729.0,8432163810.918608,8390114144.0
730.0,16863223724.641693,16777399655.0
731.0,16863223724.641693,16777399688.0
732.0,16863223724.641693,16777419722.0
733.0,16863223724.641693,16777479755.0
734.0,16863223724.641693,16777603788.0
735.0,16863223724.641693,16777727822.0
736.0,16863223724.641693,16779465855.0
737.0,16863223724.641693,16777975888.0
738.0,16863223724.641693,16780538725.0
739.0,16863223724.641693,16778719955.0
740.0,33725343552.087864,33554611513.0
741.0,33725343552.087864,33554611546.0
742.0,33725343552.087864,33554691580.0
743.0,33725343552.087864,33554691613.0
744.0,33725343552.087864,33554815646.0
745.0,33725343552.087864,33554939680.0
746.0,33725343552.087864,33554939713.0
747.0,33725343552.087864,33555187746.0
748.0,33725343552.087864,33556174790.0
749.0,33725343552.087864,33555931813.0
750.0,67449583206.9802,67109035231.0
751.0,67449583206.9802,67109035264.0
752.0,67449583206.9802,67109115298.0
753.0,67449583206.9802,67109115331.0
754.0,67449583206.9802,67109239364.0
755.0,67449583206.9802,67109363398.0
756.0,67449583206.9802,67110141431.0
757.0,67449583206.9802,67109611464.0
758.0,67449583206.9802,67109611498.0
759.0,67449583206.9802,67110355531.0
760.0,134898062516.7649,134218000000.0
761.0,134898062516.7649,134218000000.0
762.0,134898062516.7649,134218000000.0
763.0,134898062516.7649,134218000000.0
764.0,134898062516.7649,134218000000.0
765.0,134898062516.7649,134218000000.0
766.0,134898062516.7649,134218000000.0
767.0,134898062516.7649,134218000000.0
768.0,134898062516.7649,134219000000.0
769.0,134898062516.7649,134219000000.0
770.0,107035070.02147554,115860917.0
771.0,107035070.02147554,115865834.0
772.0,107035070.02147554,115870900.0
773.0,107035070.02147554,115875817.0
774.0,107035070.02147554,115880734.0
775.0,107035070.02147554,115885800.0
776.0,107035070.02147554,115890717.0
777.0,107035070.02147554,115895634.0
778.0,107035070.02147554,118864100.0
779.0,107035070.02147554,136450283.0
780.0,212423318.9430141,209983106.0
781.0,212423318.9430141,209983139.0
782.0,212423318.9430141,209983173.0
783.0,212423318.9430141,209983206.0
784.0,212423318.9430141,210107239.0
785.0,212423318.9430141,210231273.0
786.0,212423318.9430141,210231306.0
787.0,212423318.9430141,210479339.0
788.0,212423318.9430141,228725300.0
789.0,212423318.9430141,257146571.0
790.0,423199816.7860912,419618178.0
791.0,423199816.7860912,419618211.0
792.0,423199816.7860912,419638245.0
793.0,423199816.7860912,419698278.0
794.0,423199816.7860912,419822311.0
795.0,423199816.7860912,419946345.0
796.0,423199816.7860912,419946378.0
797.0,423199816.7860912,420194411.0
798.0,423199816.7860912,428714900.0
799.0,423199816.7860912,497868147.0
800.0,844752812.4722455,839048322.0
801.0,844752812.4722455,839048355.0
802.0,844752812.4722455,839128389.0
803.0,844752812.4722455,839128422.0
804.0,844752812.4722455,839252455.0
805.0,844752812.4722455,839376489.0
806.0,844752812.4722455,839376522.0
807.0,844752812.4722455,839624555.0
808.0,844752812.4722455,845143500.0
809.0,844752812.4722455,995281629.0
810.0,1687858803.844554,1677908620.0
811.0,1687858803.844554,1677908653.0
812.0,1687858803.844554,1677988687.0
813.0,1687858803.844554,1677988720.0
814.0,1687858803.844554,1678112753.0
815.0,1687858803.844554,1678236787.0
816.0,1687858803.844554,1678236820.0
817.0,1687858803.844554,1678484853.0
818.0,1687858803.844554,1730431843.0
819.0,1687858803.844554,1914697752.0
820.0,3374070786.589171,3355629217.0
821.0,3374070786.589171,3355629250.0
822.0,3374070786.589171,3356035284.0
823.0,3374070786.589171,3355709317.0
824.0,3374070786.589171,3355833350.0
825.0,3374070786.589171,3355957384.0
826.0,3374070786.589171,3355957417.0
827.0,3374070786.589171,3356205450.0
828.0,3374070786.589171,3436946600.0
829.0,3374070786.589171,3592064784.0
830.0,6746494752.078405,6711070401.0
831.0,6746494752.078405,6711070434.0
832.0,6746494752.078405,6711506468.0
833.0,6746494752.078405,6711150501.0
834.0,6746494752.078405,6711274534.0
835.0,6746494752.078405,6711398568.0
836.0,6746494752.078405,6711462668.0
837.0,6746494752.078405,6711646634.0
838.0,6746494752.078405,6913781400.0
839.0,6746494752.078405,6951431270.0
840.0,13491342683.056873,13421952777.0
841.0,13491342683.056873,13421952810.0
842.0,13491342683.056873,13422729844.0
843.0,13491342683.056873,13422032877.0
844.0,13491342683.056873,13422156910.0
845.0,13491342683.056873,13422280944.0
846.0,13491342683.056873,13423964977.0
847.0,13491342683.056873,13422529010.0
848.0,13491342683.056873,13622348000.0
849.0,13491342683.056873,13651877060.0
850.0,26981038545.01381,26843717520.0
851.0,26981038545.01381,26843717553.0
852.0,26981038545.01381,26843797587.0
853.0,26981038545.01381,26843797620.0
854.0,26981038545.01381,26843921653.0
855.0,26981038545.01381,26844045687.0
856.0,26981038545.01381,26844045720.0
857.0,26981038545.01381,26844293753.0
858.0,26981038545.01381,27048840400.0
859.0,26981038545.01381,27076233666.0
860.0,53960430268.92768,53687247014.0
861.0,53960430268.92768,53687247047.0
862.0,53960430268.92768,53687327081.0
863.0,53960430268.92768,53687327114.0
864.0,53960430268.92768,53687451147.0
865.0,53960430268.92768,53687575181.0
866.0,53960430268.92768,53688470214.0
867.0,53960430268.92768,53687823247.0
868.0,53960430268.92768,53844708200.0
869.0,53960430268.92768,53920970676.0
870.0,107919213716.75542,107374000000.0
871.0,107919213716.75542,107374000000.0
872.0,107919213716.75542,107374000000.0
873.0,107919213716.75542,107374000000.0
874.0,107919213716.75542,107375000000.0
875.0,107919213716.75542,107375000000.0
876.0,107919213716.75542,107375000000.0
877.0,107919213716.75542,107375000000.0
878.0,107919213716.75542,107554000000.0
879.0,107919213716.75542,107610000000.0


==> predictionResultsTimeSec.csv <==
Index,TimePrediction,TimeActual
0,2.108011291,2.097360031
1,2.108011291,2.097360064
2,2.108011291,2.097420098
3,2.108011291,2.097420131
4,2.108011291,2.097544164
5,2.108011291,2.097668198
6,2.108011291,2.098313231
7,2.108011291,2.097916264
8,2.108011291,2.098164298
9,2.108011291,2.098660331
10,4.21577627,4.194492029
11,4.21577627,4.194492062
12,4.21577627,4.195168096
13,4.21577627,4.194572129
14,4.21577627,4.194696162
15,4.21577627,4.194820196
16,4.21577627,4.194820229
17,4.21577627,4.195068262
18,4.21577627,4.195316296
19,4.21577627,4.195812329
20,8.431306226,8.388796023
21,8.431306226,8.388796056
22,8.431306226,8.38887609
23,8.431306226,8.388876123
24,8.431306226,8.389000156
25,8.431306226,8.38912419
26,8.431306226,8.389124223
27,8.431306226,8.389372256
28,8.431306226,8.38962029
29,8.431306226,8.390116323
30,16.86236614,16.77740401
31,16.86236614,16.77740404
32,16.86236614,16.77742408
33,16.86236614,16.77748411
34,16.86236614,16.77760814
35,16.86236614,16.77773218
36,16.86236614,16.77773221
37,16.86236614,16.77798024
38,16.86236614,16.77822828
39,16.86236614,16.77872431
40,33.72448597,33.55462002
41,33.72448597,33.55462005
42,33.72448597,33.55470009
43,33.72448597,33.55470012
44,33.72448597,33.55482415
45,33.72448597,33.55494819
46,33.72448597,33.55494822
47,33.72448597,33.55519625
48,33.72448597,33.55519629
49,33.72448597,33.55594032
50,67.44872562,67.10905203
51,67.44872562,67.10905206
52,67.44872562,67.1095841
53,67.44872562,67.10913213
54,67.44872562,67.10925616
55,67.44872562,67.1093802
56,67.44872562,67.10938023
57,67.44872562,67.10962826
58,67.44872562,67.1111143
59,67.44872562,67.11037233
60,134.8972049,134.218
61,134.8972049,134.218
62,134.8972049,134.218
63,134.8972049,134.218
64,134.8972049,134.218
65,134.8972049,134.218
66,134.8972049,134.218
67,134.8972049,134.218
68,134.8972049,134.219
69,134.8972049,134.219
70,269.7941636,268.436
71,269.7941636,268.436
72,269.7941636,268.436
73,269.7941636,268.436
74,269.7941636,268.436
75,269.7941636,268.436
76,269.7941636,268.436
77,269.7941636,268.436
78,269.7941636,268.436
79,269.7941636,268.437
80,539.5880808,536.871
81,539.5880808,536.871
82,539.5880808,536.871
83,539.5880808,536.871
84,539.5880808,536.871
85,539.5880808,536.871
86,539.5880808,536.871
87,539.5880808,536.872
88,539.5880808,536.872
89,539.5880808,536.872
90,1079.175915,1073.74
91,1079.175915,1073.74
92,1079.175915,1073.74
93,1079.175915,1073.74
94,1079.175915,1073.74
95,1079.175915,1073.74
96,1079.175915,1073.74
97,1079.175915,1073.74
98,1079.175915,1073.74
99,1079.175915,1073.74
100,2158.351584,2147.48
101,2158.351584,2147.48
102,2158.351584,2147.48
103,2158.351584,2147.48
104,2158.351584,2147.48
105,2158.351584,2147.48
106,2158.351584,2147.48
107,2158.351584,2147.48
108,2158.351584,2147.48
109,2158.351584,2147.49
110,1.054154707,1.048784031
111,1.054154707,1.048784064
112,1.054154707,1.048844098
113,1.054154707,1.048844131
114,1.054154707,1.048968164
115,1.054154707,1.049092198
116,1.054154707,1.049737231
117,1.054154707,1.049340264
118,1.054154707,1.049588298
119,1.054154707,1.050084331
120,2.108037196,2.097340029
121,2.108037196,2.097340062
122,2.108037196,2.098016096
123,2.108037196,2.097420129
124,2.108037196,2.097544162
125,2.108037196,2.097668196
126,2.108037196,2.097668229
127,2.108037196,2.097916262
128,2.108037196,2.098164296
129,2.108037196,2.098660329
130,4.215802175,4.194492023
131,4.215802175,4.194492056
132,4.215802175,4.19457209
133,4.215802175,4.194572123
134,4.215802175,4.194696156
135,4.215802175,4.19482019
136,4.215802175,4.194820223
137,4.215802175,4.195068256
138,4.215802175,4.19531629
139,4.215802175,4.195812323
140,8.431332131,8.388796011
141,8.431332131,8.388796044
142,8.431332131,8.388816078
143,8.431332131,8.388876111
144,8.431332131,8.389000144
145,8.431332131,8.389124178
146,8.431332131,8.389124211
147,8.431332131,8.389372244
148,8.431332131,8.389620278
149,8.431332131,8.390116311
150,16.86239205,16.77740399
151,16.86239205,16.77740402
152,16.86239205,16.77748405
153,16.86239205,16.77748409
154,16.86239205,16.77760812
155,16.86239205,16.77773215
156,16.86239205,16.77773219
157,16.86239205,16.77798022
158,16.86239205,16.77798025
159,16.86239205,16.77872429
160,33.72451187,33.55462
161,33.72451187,33.55462003
162,33.72451187,33.55515207
163,33.72451187,33.5547001
164,33.72451187,33.55482413
165,33.72451187,33.55494817
166,33.72451187,33.5549482
167,33.72451187,33.55519623
168,33.72451187,33.55544427
169,33.72451187,33.5559403
170,67.44875153,67.10905203
171,67.44875153,67.10905206
172,67.44875153,67.10942509
173,67.44875153,67.10913213
174,67.44875153,67.10925616
175,67.44875153,67.10938019
176,67.44875153,67.10938023
177,67.44875153,67.10962826
178,67.44875153,67.10987629
179,67.44875153,67.11037233
180,134.8972308,134.218
181,134.8972308,134.218
182,134.8972308,134.218
183,134.8972308,134.218
184,134.8972308,134.218
185,134.8972308,134.218
186,134.8972308,134.218
187,134.8972308,134.218
188,134.8972308,134.219
189,134.8972308,134.219
190,269.7941895,268.436
191,269.7941895,268.436
192,269.7941895,268.436
193,269.7941895,268.436
194,269.7941895,268.436
195,269.7941895,268.436
196,269.7941895,268.436
197,269.7941895,268.436
198,269.7941895,268.437
199,269.7941895,268.437
200,539.5881067,536.871
201,539.5881067,536.871
202,539.5881067,536.871
203,539.5881067,536.871
204,539.5881067,536.871
205,539.5881067,536.871
206,539.5881067,536.872
207,539.5881067,536.872
208,539.5881067,536.872
209,539.5881067,536.872
210,1079.175941,1073.74
211,1079.175941,1073.74
212,1079.175941,1073.74
213,1079.175941,1073.74
214,1079.175941,1073.74
215,1079.175941,1073.74
216,1079.175941,1073.74
217,1079.175941,1073.74
218,1079.175941,1073.74
219,1079.175941,1073.74
220,0.702889173,0.699258658
221,0.702889173,0.699258691
222,0.702889173,0.699318725
223,0.702889173,0.699318758
224,0.702889173,0.699442791
225,0.702889173,0.699566825
226,0.702889173,0.700211858
227,0.702889173,0.699814891
228,0.702889173,0.700062925
229,0.702889173,0.700558958
230,1.405477499,1.398289343
231,1.405477499,1.398289376
232,1.405477499,1.39896541
233,1.405477499,1.398369443
234,1.405477499,1.398493476
235,1.405477499,1.39861751
236,1.405477499,1.398617543
237,1.405477499,1.398865576
238,1.405477499,1.39911361
239,1.405477499,1.399609643
240,2.810654152,2.796390652
241,2.810654152,2.796390685
242,2.810654152,2.796470719
243,2.810654152,2.796470752
244,2.810654152,2.796594785
245,2.810654152,2.796718819
246,2.810654152,2.796718852
247,2.810654152,2.796966885
248,2.810654152,2.797214919
249,2.810654152,2.797710952
250,5.621007456,5.592593331
251,5.621007456,5.592593364
252,5.621007456,5.592613398
253,5.621007456,5.592673431
254,5.621007456,5.592797464
255,5.621007456,5.592921498
256,5.621007456,5.592921531
257,5.621007456,5.593169564
258,5.621007456,5.593417598
259,5.621007456,5.593913631
260,11.24171407,11.18499869
261,11.24171407,11.18499872
262,11.24171407,11.18507876
263,11.24171407,11.18507879
264,11.24171407,11.18520282
265,11.24171407,11.18532686
266,11.24171407,11.18532689
267,11.24171407,11.18557492
268,11.24171407,11.18557496
269,11.24171407,11.18631899
270,22.48312728,22.36980935
271,22.48312728,22.36980938
272,22.48312728,22.37034141
273,22.48312728,22.36988945
274,22.48312728,22.37001348
275,22.48312728,22.37013751
276,22.48312728,22.37013755
277,22.48312728,22.37038558
278,22.48312728,22.37063361
279,22.48312728,22.37112965
280,44.96595372,44.73943066
281,44.96595372,44.73943069
282,44.96595372,44.73980372
283,44.96595372,44.73951076
284,44.96595372,44.73963479
285,44.96595372,44.73975882
286,44.96595372,44.73975886
287,44.96595372,44.74000689
288,44.96595372,44.74025492
289,44.96595372,44.74075096
290,89.93160659,89.47867334
291,89.93160659,89.47867337
292,89.93160659,89.47875341
293,89.93160659,89.47875344
294,89.93160659,89.47887747
295,89.93160659,89.47900151
296,89.93160659,89.47900154
297,89.93160659,89.47924957
298,89.93160659,89.48023961
299,89.93160659,89.47999364
300,179.8629123,178.957
301,179.8629123,178.957
302,179.8629123,178.957
303,179.8629123,178.957
304,179.8629123,178.957
305,179.8629123,178.957
306,179.8629123,178.957
307,179.8629123,178.958
308,179.8629123,178.958
309,179.8629123,178.958
310,359.7255238,357.914
311,359.7255238,357.914
312,359.7255238,357.914
313,359.7255238,357.914
314,359.7255238,357.914
315,359.7255238,357.914
316,359.7255238,357.915
317,359.7255238,357.915
318,359.7255238,357.915
319,359.7255238,357.915
320,719.4507468,715.828
321,719.4507468,715.828
322,719.4507468,715.828
323,719.4507468,715.828
324,719.4507468,715.828
325,719.4507468,715.828
326,719.4507468,715.828
327,719.4507468,715.829
328,719.4507468,715.829
329,719.4507468,715.829
330,0.527273732,0.52449597
331,0.527273732,0.524496003
332,0.527273732,0.524556037
333,0.527273732,0.52455607
334,0.527273732,0.524680103
335,0.527273732,0.524804137
336,0.527273732,0.52544917
337,0.527273732,0.525052203
338,0.527273732,0.525300237
339,0.527273732,0.52579627
340,1.054214977,1.048764029
341,1.054214977,1.048764062
342,1.054214977,1.049440096
343,1.054214977,1.048844129
344,1.054214977,1.048968162
345,1.054214977,1.049092196
346,1.054214977,1.049092229
347,1.054214977,1.049340262
348,1.054214977,1.049588296
349,1.054214977,1.050084329
350,2.108097466,2.097340023
351,2.108097466,2.097340056
352,2.108097466,2.09742009
353,2.108097466,2.097420123
354,2.108097466,2.097544156
355,2.108097466,2.09766819
356,2.108097466,2.097668223
357,2.108097466,2.097916256
358,2.108097466,2.09816429
359,2.108097466,2.098660323
360,4.215862444,4.194492011
361,4.215862444,4.194492044
362,4.215862444,4.194512078
363,4.215862444,4.194572111
364,4.215862444,4.194696144
365,4.215862444,4.194820178
366,4.215862444,4.194820211
367,4.215862444,4.195068244
368,4.215862444,4.195316278
369,4.215862444,4.195812311
370,8.431392401,8.388795986
371,8.431392401,8.388796019
372,8.431392401,8.388876053
373,8.431392401,8.388876086
374,8.431392401,8.389000119
375,8.431392401,8.389124153
376,8.431392401,8.389124186
377,8.431392401,8.389372219
378,8.431392401,8.389620253
379,8.431392401,8.390116286
380,16.86245231,16.77740394
381,16.86245231,16.77740397
382,16.86245231,16.77793601
383,16.86245231,16.77748404
384,16.86245231,16.77760807
385,16.86245231,16.77773211
386,16.86245231,16.77773214
387,16.86245231,16.77798017
388,16.86245231,16.78222021
389,16.86245231,16.77872424
390,33.72457214,33.55461997
391,33.72457214,33.55462
392,33.72457214,33.55499303
393,33.72457214,33.55470007
394,33.72457214,33.5548241
395,33.72457214,33.55494813
396,33.72457214,33.55494817
397,33.72457214,33.5551962
398,33.72457214,33.55544423
399,33.72457214,33.55594027
400,67.4488118,67.10905202
401,67.4488118,67.10905205
402,67.4488118,67.10913209
403,67.4488118,67.10913212
404,67.4488118,67.10925615
405,67.4488118,67.10938019
406,67.4488118,67.10938022
407,67.4488118,67.10962825
408,67.4488118,67.10987629
409,67.4488118,67.11037232
410,134.8972911,134.218
411,134.8972911,134.218
412,134.8972911,134.218
413,134.8972911,134.218
414,134.8972911,134.218
415,134.8972911,134.218
416,134.8972911,134.218
417,134.8972911,134.218
418,134.8972911,134.22
419,134.8972911,134.219
420,269.7942497,268.436
421,269.7942497,268.436
422,269.7942497,268.436
423,269.7942497,268.436
424,269.7942497,268.436
425,269.7942497,268.436
426,269.7942497,268.436
427,269.7942497,268.436
428,269.7942497,268.436
429,269.7942497,268.437
430,539.588167,536.871
431,539.588167,536.871
432,539.588167,536.871
433,539.588167,536.871
434,539.588167,536.871
435,539.588167,536.871
436,539.588167,536.871
437,539.588167,536.872
438,539.588167,536.873
439,539.588167,536.872
440,0.263966635,0.26235197
441,0.263966635,0.262352003
442,0.263966635,0.262412037
443,0.263966635,0.26241207
444,0.263966635,0.262536103
445,0.263966635,0.262660137
446,0.263966635,0.26330517
447,0.263966635,0.262908203
448,0.263966635,0.263156237
449,0.263966635,0.26365227
450,0.527437258,0.524475906
451,0.527437258,0.524475939
452,0.527437258,0.525151973
453,0.527437258,0.524556006
454,0.527437258,0.524680039
455,0.527437258,0.524804073
456,0.527437258,0.524804106
457,0.527437258,0.525052139
458,0.527437258,0.525300173
459,0.527437258,0.525796206
460,1.054378502,1.048764023
461,1.054378502,1.048764056
462,1.054378502,1.04884409
463,1.054378502,1.048844123
464,1.054378502,1.048968156
465,1.054378502,1.04909219
466,1.054378502,1.049092223
467,1.054378502,1.049340256
468,1.054378502,1.04958829
469,1.054378502,1.050084323
470,2.108260991,2.097340011
471,2.108260991,2.097340044
472,2.108260991,2.097360078
473,2.108260991,2.097420111
474,2.108260991,2.097544144
475,2.108260991,2.097668178
476,2.108260991,2.097668211
477,2.108260991,2.097916244
478,2.108260991,2.098164278
479,2.108260991,2.098660311
480,4.21602597,4.194491986
481,4.21602597,4.194492019
482,4.21602597,4.194572053
483,4.21602597,4.194572086
484,4.21602597,4.194696119
485,4.21602597,4.194820153
486,4.21602597,4.194820186
487,4.21602597,4.195068219
488,4.21602597,4.195068253
489,4.21602597,4.195812286
490,8.431555927,8.388795939
491,8.431555927,8.388795972
492,8.431555927,8.389328006
493,8.431555927,8.388876039
494,8.431555927,8.389000072
495,8.431555927,8.389124106
496,8.431555927,8.389124139
497,8.431555927,8.389372172
498,8.431555927,8.389620206
499,8.431555927,8.390116239
500,16.86261584,16.77740385
501,16.86261584,16.77740388
502,16.86261584,16.77777691
503,16.86261584,16.77748395
504,16.86261584,16.77760798
505,16.86261584,16.77773201
506,16.86261584,16.77773205
507,16.86261584,16.77798008
508,16.86261584,16.77872411
509,16.86261584,16.77872415
510,33.72473567,33.5546199
511,33.72473567,33.55461993
512,33.72473567,33.55469997
513,33.72473567,33.5547
514,33.72473567,33.55482403
515,33.72473567,33.55494807
516,33.72473567,33.5549481
517,33.72473567,33.55519613
518,33.72473567,33.55618617
519,33.72473567,33.5559402
520,67.44897532,67.10905201
521,67.44897532,67.10905204
522,67.44897532,67.10907207
523,67.44897532,67.10913211
524,67.44897532,67.10925614
525,67.44897532,67.10938017
526,67.44897532,67.10938021
527,67.44897532,67.10962824
528,67.44897532,67.11037227
529,67.44897532,67.11037231
530,134.8974546,134.218
531,134.8974546,134.218
532,134.8974546,134.218
533,134.8974546,134.218
534,134.8974546,134.218
535,134.8974546,134.218
536,134.8974546,134.218
537,134.8974546,134.218
538,134.8974546,134.219
539,134.8974546,134.219
540,269.7944133,268.436
541,269.7944133,268.436
542,269.7944133,268.436
543,269.7944133,268.436
544,269.7944133,268.436
545,269.7944133,268.436
546,269.7944133,268.436
547,269.7944133,268.436
548,269.7944133,268.436
549,269.7944133,268.437
550,0.176387046,0.175526658
551,0.176387046,0.175526691
552,0.176387046,0.175526725
553,0.176387046,0.175526758
554,0.176387046,0.175526791
555,0.176387046,0.175526825
556,0.176387046,0.175526858
557,0.176387046,0.175526891
558,0.176387046,0.175774925
559,0.176387046,0.176270958
560,0.352034127,0.349733282
561,0.352034127,0.349733315
562,0.352034127,0.349793349
563,0.352034127,0.349793382
564,0.352034127,0.349917415
565,0.352034127,0.350041449
566,0.352034127,0.350041482
567,0.352034127,0.350289515
568,0.352034127,0.350537549
569,0.352034127,0.351033582
570,0.703328291,0.69923853
571,0.703328291,0.699238563
572,0.703328291,0.699318597
573,0.703328291,0.69931863
574,0.703328291,0.699442663
575,0.703328291,0.699566697
576,0.703328291,0.69956673
577,0.703328291,0.699814763
578,0.703328291,0.701435797
579,0.703328291,0.70055883
580,1.405916617,1.39828927
581,1.405916617,1.398289303
582,1.405916617,1.398369337
583,1.405916617,1.39836937
584,1.405916617,1.398493403
585,1.405916617,1.398617437
586,1.405916617,1.39861747
587,1.405916617,1.398865503
588,1.405916617,1.398996471
589,1.405916617,1.39960957
590,2.811093269,2.796390506
591,2.811093269,2.796390539
592,2.811093269,2.796470573
593,2.811093269,2.796470606
594,2.811093269,2.796594639
595,2.811093269,2.796718673
596,2.811093269,2.796718706
597,2.811093269,2.796966739
598,2.811093269,2.797214773
599,2.811093269,2.797710806
600,5.621446574,5.592593223
601,5.621446574,5.592593256
602,5.621446574,5.59267329
603,5.621446574,5.592673323
604,5.621446574,5.592797356
605,5.621446574,5.59292139
606,5.621446574,5.592921423
607,5.621446574,5.593169456
608,5.621446574,5.59341749
609,5.621446574,5.593913523
610,11.24215318,11.18499866
611,11.24215318,11.18499869
612,11.24215318,11.18501872
613,11.24215318,11.18507876
614,11.24215318,11.18520279
615,11.24215318,11.18532682
616,11.24215318,11.18532686
617,11.24215318,11.18557489
618,11.24215318,11.18582292
619,11.24215318,11.18631896
620,22.4835664,22.36980928
621,22.4835664,22.36980931
622,22.4835664,22.37038034
623,22.4835664,22.36988938
624,22.4835664,22.37001341
625,22.4835664,22.37013744
626,22.4835664,22.37090648
627,22.4835664,22.37038551
628,22.4835664,22.37116048
629,22.4835664,22.37112958
630,44.96639284,44.73943052
631,44.96639284,44.73943055
632,44.96639284,44.73951059
633,44.96639284,44.73951062
634,44.96639284,44.73963465
635,44.96639284,44.73975869
636,44.96639284,44.73975872
637,44.96639284,44.74000675
638,44.96639284,44.74075079
639,44.96639284,44.74075082
640,89.93204571,89.47867325
641,89.93204571,89.47867328
642,89.93204571,89.47875332
643,89.93204571,89.47875335
644,89.93204571,89.47887738
645,89.93204571,89.47900142
646,89.93204571,89.47924945
647,89.93204571,89.47924948
648,89.93204571,89.48162152
649,89.93204571,89.47999355
650,179.8633515,178.957
651,179.8633515,178.957
652,179.8633515,178.957
653,179.8633515,178.957
654,179.8633515,178.957
655,179.8633515,178.957
656,179.8633515,178.957
657,179.8633515,178.958
658,179.8633515,178.959
659,179.8633515,178.958
660,0.132839208,0.13183597
661,0.132839208,0.131836003
662,0.132839208,0.131836037
663,0.132839208,0.13183607
664,0.132839208,0.131836103
665,0.132839208,0.131836137
666,0.132839208,0.13183617
667,0.132839208,0.131836203
668,0.132839208,0.132970237
669,0.132839208,0.136450283
670,0.264574519,0.262411906
671,0.264574519,0.262411939
672,0.264574519,0.262411973
673,0.264574519,0.262412006
674,0.264574519,0.262536039
675,0.264574519,0.262660073
676,0.264574519,0.262660106
677,0.264574519,0.262908139
678,0.264574519,0.263156173
679,0.264574519,0.263652206
680,0.528045142,0.524475778
681,0.528045142,0.524475811
682,0.528045142,0.524555845
683,0.528045142,0.524555878
684,0.528045142,0.524679911
685,0.528045142,0.524803945
686,0.528045142,0.524803978
687,0.528045142,0.525052011
688,0.528045142,0.525300045
689,0.528045142,0.525796078
690,1.054986386,1.04876376
691,1.054986386,1.048763793
692,1.054986386,1.048843827
693,1.054986386,1.04884386
694,1.054986386,1.048967893
695,1.054986386,1.049091927
696,1.054986386,1.04909196
697,1.054986386,1.049339993
698,1.054986386,1.050817027
699,1.054986386,1.051361061
700,2.108868876,2.097339487
701,2.108868876,2.09733952
702,2.108868876,2.097419554
703,2.108868876,2.097419587
704,2.108868876,2.09754362
705,2.108868876,2.097667654
706,2.108868876,2.097667687
707,2.108868876,2.09791572
708,2.108868876,2.100638754
709,2.108868876,2.098659787
710,4.216633854,4.19449094
711,4.216633854,4.194490973
712,4.216633854,4.194571007
713,4.216633854,4.19457104
714,4.216633854,4.194695073
715,4.216633854,4.194819107
716,4.216633854,4.19481914
717,4.216633854,4.195067173
718,4.216633854,4.196794834
719,4.216633854,4.19581124
720,8.432163811,8.388793844
721,8.432163811,8.388793877
722,8.432163811,8.388813911
723,8.432163811,8.388873944
724,8.432163811,8.388997977
725,8.432163811,8.389122011
726,8.432163811,8.389122044
727,8.432163811,8.389370077
728,8.432163811,8.391478111
729,8.432163811,8.390114144
730,16.86322372,16.77739966
731,16.86322372,16.77739969
732,16.86322372,16.77741972
733,16.86322372,16.77747976
734,16.86322372,16.77760379
735,16.86322372,16.77772782
736,16.86322372,16.77946586
737,16.86322372,16.77797589
738,16.86322372,16.78053873
739,16.86322372,16.77871996
740,33.72534355,33.55461151
741,33.72534355,33.55461155
742,33.72534355,33.55469158
743,33.72534355,33.55469161
744,33.72534355,33.55481565
745,33.72534355,33.55493968
746,33.72534355,33.55493971
747,33.72534355,33.55518775
748,33.72534355,33.55617479
749,33.72534355,33.55593181
750,67.44958321,67.10903523
751,67.44958321,67.10903526
752,67.44958321,67.1091153
753,67.44958321,67.10911533
754,67.44958321,67.10923936
755,67.44958321,67.1093634
756,67.44958321,67.11014143
757,67.44958321,67.10961146
758,67.44958321,67.1096115
759,67.44958321,67.11035553
760,134.8980625,134.218
761,134.8980625,134.218
762,134.8980625,134.218
763,134.8980625,134.218
764,134.8980625,134.218
765,134.8980625,134.218
766,134.8980625,134.218
767,134.8980625,134.218
768,134.8980625,134.219
769,134.8980625,134.219
770,0.10703507,0.115860917
771,0.10703507,0.115865834
772,0.10703507,0.1158709
773,0.10703507,0.115875817
774,0.10703507,0.115880734
775,0.10703507,0.1158858
776,0.10703507,0.115890717
777,0.10703507,0.115895634
778,0.10703507,0.1188641
779,0.10703507,0.136450283
780,0.212423319,0.209983106
781,0.212423319,0.209983139
782,0.212423319,0.209983173
783,0.212423319,0.209983206
784,0.212423319,0.210107239
785,0.212423319,0.210231273
786,0.212423319,0.210231306
787,0.212423319,0.210479339
788,0.212423319,0.2287253
789,0.212423319,0.257146571
790,0.423199817,0.419618178
791,0.423199817,0.419618211
792,0.423199817,0.419638245
793,0.423199817,0.419698278
794,0.423199817,0.419822311
795,0.423199817,0.419946345
796,0.423199817,0.419946378
797,0.423199817,0.420194411
798,0.423199817,0.4287149
799,0.423199817,0.497868147
800,0.844752812,0.839048322
801,0.844752812,0.839048355
802,0.844752812,0.839128389
803,0.844752812,0.839128422
804,0.844752812,0.839252455
805,0.844752812,0.839376489
806,0.844752812,0.839376522
807,0.844752812,0.839624555
808,0.844752812,0.8451435
809,0.844752812,0.995281629
810,1.687858804,1.67790862
811,1.687858804,1.677908653
812,1.687858804,1.677988687
813,1.687858804,1.67798872
814,1.687858804,1.678112753
815,1.687858804,1.678236787
816,1.687858804,1.67823682
817,1.687858804,1.678484853
818,1.687858804,1.730431843
819,1.687858804,1.914697752
820,3.374070787,3.355629217
821,3.374070787,3.35562925
822,3.374070787,3.356035284
823,3.374070787,3.355709317
824,3.374070787,3.35583335
825,3.374070787,3.355957384
826,3.374070787,3.355957417
827,3.374070787,3.35620545
828,3.374070787,3.4369466
829,3.374070787,3.592064784
830,6.746494752,6.711070401
831,6.746494752,6.711070434
832,6.746494752,6.711506468
833,6.746494752,6.711150501
834,6.746494752,6.711274534
835,6.746494752,6.711398568
836,6.746494752,6.711462668
837,6.746494752,6.711646634
838,6.746494752,6.9137814
839,6.746494752,6.95143127
840,13.49134268,13.42195278
841,13.49134268,13.42195281
842,13.49134268,13.42272984
843,13.49134268,13.42203288
844,13.49134268,13.42215691
845,13.49134268,13.42228094
846,13.49134268,13.42396498
847,13.49134268,13.42252901
848,13.49134268,13.622348
849,13.49134268,13.65187706
850,26.98103855,26.84371752
851,26.98103855,26.84371755
852,26.98103855,26.84379759
853,26.98103855,26.84379762
854,26.98103855,26.84392165
855,26.98103855,26.84404569
856,26.98103855,26.84404572
857,26.98103855,26.84429375
858,26.98103855,27.0488404
859,26.98103855,27.07623367
860,53.96043027,53.68724701
861,53.96043027,53.68724705
862,53.96043027,53.68732708
863,53.96043027,53.68732711
864,53.96043027,53.68745115
865,53.96043027,53.68757518
866,53.96043027,53.68847021
867,53.96043027,53.68782325
868,53.96043027,53.8447082
869,53.96043027,53.92097068
870,107.9192137,107.374
871,107.9192137,107.374
872,107.9192137,107.374
873,107.9192137,107.374
874,107.9192137,107.375
875,107.9192137,107.375
876,107.9192137,107.375
877,107.9192137,107.375
878,107.9192137,107.554
879,107.9192137,107.61


==> results_100Images.txt <==
OriginalSize,CompressedSize,ComputationTime,EnergyConsumption
322579.0,110966.0,0.294,0.0
255513.0,67334.0,0.239,0.0
458892.0,154772.0,0.211,0.0
334980.0,127297.0,0.214,0.0
566236.0,189038.0,0.231,0.0
374761.0,94535.0,0.184,0.0
351328.0,106279.0,0.201,0.0
426259.0,135012.0,0.203,0.0
504453.0,148919.0,0.226,0.0
300430.0,99889.0,0.176,0.0
324250.0,151299.0,0.193,0.0
536030.0,202419.0,0.257,0.0
516373.0,176191.0,0.228,0.0
123249.0,102715.0,0.138,0.0
288063.0,93249.0,0.21,0.0
541574.0,205776.0,0.297,0.0
419740.0,135328.0,0.304,0.0
497434.0,140296.0,0.3,0.0
514529.0,101424.0,0.303,0.0
408572.0,100437.0,0.282,0.0
538035.0,186989.0,0.303,0.0
200513.0,73678.0,0.207,0.0
336917.0,72155.0,0.255,0.0
215587.0,92118.0,0.209,0.0
291994.0,87445.0,0.231,0.0
380883.0,109412.0,0.283,0.0
328280.0,158885.0,0.259,0.0
400326.0,120271.0,0.263,0.0
454828.0,105436.0,0.296,0.0
265783.0,68807.0,0.222,0.0
615194.0,236250.0,0.328,0.0
306671.0,116626.0,0.244,0.0
501900.0,152601.0,0.29,0.0
258412.0,68552.0,0.212,0.0
414047.0,93647.0,0.255,0.0
295102.0,103496.0,0.237,0.0
574116.0,192333.0,0.316,0.0
274348.0,84927.0,0.226,0.0
224931.0,58184.0,0.213,0.0
612581.0,242105.0,0.328,0.0
411347.0,105298.0,0.297,0.0
526963.0,141705.0,0.313,0.0
358494.0,121015.0,0.257,0.0
353311.0,109750.0,0.242,0.0
465198.0,175803.0,0.283,0.0
722964.0,262945.0,0.371,0.0
253330.0,52079.0,0.211,0.0
343806.0,102541.0,0.247,0.0
387320.0,127230.0,0.281,0.0
74846.0,71542.0,0.178,0.0
319923.0,73753.0,0.266,0.0
389691.0,122400.0,0.248,0.0
344471.0,82514.0,0.248,0.0
318150.0,72610.0,0.235,0.0
270051.0,53553.0,0.212,0.0
307233.0,64612.0,0.23,0.0
275939.0,50848.0,0.217,0.0
201326.0,49325.0,0.23,0.0
60978.0,27502.0,0.038,0.0
453189.0,153868.0,0.287,0.0
278562.0,93999.0,0.235,0.0
78431.0,34147.0,0.068,0.0
494533.0,105657.0,0.436,0.0
450467.0,127957.0,0.281,0.0
608605.0,222646.0,0.333,0.0
814863.0,289199.0,0.387,0.0
570985.0,209679.0,0.313,0.0
382799.0,108460.0,0.265,0.0
230191.0,98389.0,0.204,0.0
792519.0,325552.0,0.38,0.0
511487.0,161648.0,0.3,0.0
229270.0,76708.0,0.213,0.0
430203.0,164459.0,0.296,0.0
122385.0,105041.0,0.192,0.0
725504.0,278279.0,0.369,0.0
424051.0,159290.0,0.273,0.0
372677.0,109169.0,0.269,0.0
314327.0,105420.0,0.236,0.0
401955.0,136261.0,0.279,0.0
90490.0,76590.0,0.173,0.0
57195.0,59798.0,0.137,0.0
211483.0,66825.0,0.17,0.0
67722.0,28951.0,0.039,0.0
217271.0,84579.0,0.158,0.0
137636.0,44916.0,0.094,0.0
806321.0,282169.0,0.286,0.0
64075.0,28992.0,0.032,0.0
131419.0,116316.0,0.167,0.0
579917.0,123451.0,0.224,0.0
129347.0,44614.0,0.098,0.0
141481.0,114401.0,0.166,0.0
558316.0,174648.0,0.261,0.0
1121687.0,316298.0,0.484,0.0
520305.0,142359.0,0.325,0.0
895098.0,302344.0,0.399,0.0
207294.0,69117.0,0.216,0.0
819289.0,202632.0,0.382,0.0
849294.0,291855.0,0.371,0.0
931755.0,327674.0,0.407,0.0
732892.0,305530.0,0.348,0.0
565091.0,206274.0,0.32,0.0
798875.0,272852.0,0.385,0.0
2260943.0,486588.0,0.95,0.0
1993604.0,246425.0,0.793,0.0
3164812.0,511510.0,1.395,0.0

